Adaptive sampling strategies for risk-averse stochastic optimization with constraints

We introduce adaptive sampling methods for stochastic programs with deterministic constraints. First, we propose and analyze a variant of the stochastic projected gradient method where the sample size used to approximate the reduced gradient is determined on-the-fly and updated adaptively. This method is applicable to a broad class of expectation-based risk measures and leads to a significant reduction in the individual gradient evaluations used to estimate the objective function gradient. Numerical experiments with expected risk minimization and conditional value-at-risk minimization support this conclusion and demonstrate practical performance and efficacy for both risk-neutral and risk-averse problems. Second, we propose an SQP-type method based on similar adaptive sampling principles. The benefits of this method are demonstrated in a simplified engineering design application featuring risk-averse shape optimization of a steel shell structure subject to uncertain loading conditions and model uncertainty.

==> Results/Appendix/statistics_000_theta10.csv <==
iteration, sample_size, total_sample_size, objective (with theta = 1.0)
0, 10, 10, NaN
1, 139, 149, -1.070657639124852
2, 2870, 3019, -1.0834342424744619
3, 2870, 5889, -1.0920321502062313
4, 2870, 8759, -1.1001147384736931
5, 2990, 11749, -1.105226658396472
6, 2990, 14739, -1.1156732194072638
7, 2990, 17729, -1.1210600301562987
8, 2990, 20719, -1.1265306020182841
9, 2990, 23709, -1.1366876871511595
10, 2990, 26699, -1.1413501419428511
11, 2990, 29689, -1.1471550539654085
12, 2990, 32679, -1.154113499405661
13, 2990, 35669, -1.1645349068604556
14, 2990, 38659, -1.1652858152556211
15, 2990, 41649, -1.1777206124941781
16, 2990, 44639, -1.1833046068513593
17, 73212, 117851, -1.190503254288117
18, 84343, 202194, -1.1896469281660278
19, 84343, 286537, -1.1913601680359345
20, 86935, 373472, -1.1929444345689881
21, 86935, 460407, -1.1917635842489278
22, 86935, 547342, -1.1926143809337026
23, 86935, 634277, -1.1916767703647642
24, 86935, 721212, -1.1947339172774691
25, 190267, 911479, -1.1922666526098162
26, 198854, 1110333, -1.1921678874369277
27, 198854, 1309187, -1.191218314841196
28, 198854, 1508041, -1.1921302086854064
29, 259027, 1767068, -1.1927953676780605
30, 259027, 2026095, -1.1941112142754702
31, 259027, 2285122, -1.1939340728917476
32, 259027, 2544149, -1.1935848187270033
33, 259027, 2803176, -1.1923359871485615
34, 259027, 3062203, -1.1934770578786384
35, 259027, 3321230, -1.1917291832279528
36, 259027, 3580257, -1.1923200470249622
37, 259027, 3839284, -1.1922854231293718
38, 259027, 4098311, -1.1913451153314063
39, 327451, 4425762, -1.192134447905768


==> Results/Appendix/statistics_000_theta30.csv <==
iteration, sample_size, total_sample_size, objective (with theta = 3.0)
0, 10, 10, NaN
1, 15, 25, -1.070657639124852
2, 306, 331, -1.0810026527215746
3, 306, 637, -1.0900231356112877
4, 306, 943, -1.0994139125714526
5, 309, 1252, -1.1047514507754055
6, 309, 1561, -1.1132624532155795
7, 309, 1870, -1.1211327376811693
8, 309, 2179, -1.1234148870413323
9, 401, 2580, -1.1319089484212899
10, 401, 2981, -1.1397917973330987
11, 401, 3382, -1.1445862578891535
12, 401, 3783, -1.1505311982487572
13, 401, 4184, -1.1601375729144494
14, 401, 4585, -1.164620124270198
15, 401, 4986, -1.1712250556993897
16, 401, 5387, -1.1825816905311337
17, 974, 6361, -1.1857138163460363
18, 4379, 10740, -1.1939103962543915
19, 5955, 16695, -1.189879262336509
20, 5955, 22650, -1.1932812872484235
21, 9404, 32054, -1.19106702358463
22, 11267, 43321, -1.1921998115038237
23, 11267, 54588, -1.1931062753495516
24, 11267, 65855, -1.1920625565097163
25, 11267, 77122, -1.1893717487345346
26, 27050, 104172, -1.1935071335798841
27, 27050, 131222, -1.1932110327308014
28, 27050, 158272, -1.1931308112364023
29, 27050, 185322, -1.1946246519840042
30, 27050, 212372, -1.1929154096974512
31, 27050, 239422, -1.1897671989280807
32, 27050, 266472, -1.1943003713751241
33, 27050, 293522, -1.1910728225446283
34, 27050, 320572, -1.1938631697086293
35, 32125, 352697, -1.1919143619718984
36, 32125, 384822, -1.1952791350458696
37, 32125, 416947, -1.1927051872187395
38, 51811, 468758, -1.1934577797822505
39, 51923, 520681, -1.1940442359101282


==> Results/Appendix/statistics_000_theta50.csv <==
iteration, sample_size, total_sample_size, objective (with theta = 5.0)
0, 10, 10, NaN
1, 10, 20, -1.070657639124852
2, 69, 89, -1.080524445732121
3, 69, 158, -1.0939329573079037
4, 69, 227, -1.1035939320344017
5, 76, 303, -1.1110782818046903
6, 76, 379, -1.1206224521970318
7, 76, 455, -1.1287973876361286
8, 76, 531, -1.1327138440858213
9, 76, 607, -1.144756086579254
10, 76, 683, -1.1534569971377173
11, 76, 759, -1.1605958831065608
12, 76, 835, -1.169504030932712
13, 76, 911, -1.178671988185202
14, 79, 990, -1.1784510791533804
15, 415, 1405, -1.1849518247446724
16, 732, 2137, -1.193030634997863
17, 802, 2939, -1.1892721547393215
18, 802, 3741, -1.1943883607286983
19, 1010, 4751, -1.1903857326796672
20, 1010, 5761, -1.1940759732407853
21, 2161, 7922, -1.1930813020587492
22, 2640, 10562, -1.1936952822068942
23, 3064, 13626, -1.1952353848680357
24, 3064, 16690, -1.1955629063252533
25, 3064, 19754, -1.1914850589650334
26, 3064, 22818, -1.1932855423156907
27, 3193, 26011, -1.193763565350932
28, 6494, 32505, -1.1948579241161696
29, 8386, 40891, -1.194892982666279
30, 8903, 49794, -1.1961895214205658
31, 13018, 62812, -1.1951479601474446
32, 13018, 75830, -1.1899279861598504
33, 35111, 110941, -1.1931178692818347
34, 35111, 146052, -1.1932941730274427
35, 51255, 197307, -1.1913450281901516
36, 53678, 250985, -1.194637915613854
37, 53678, 304663, -1.1957462114597648
38, 53678, 358341, -1.19395176773376
39, 53678, 412019, -1.19373063398113


==> Results/Appendix/statistics_050_theta10_eps001.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.5 smoothing_eps=0.01 and with theta = 1.0)
0, 10, 10, NaN
1, 422, 432, -0.6126490701924524
2, 1659, 2091, -0.6712591078755229
3, 2133, 4224, -0.6875194070460997
4, 2133, 6357, -0.7048754682070052
5, 2221, 8578, -0.7232932331839722
6, 2683, 11261, -0.7357780944359421
7, 3188, 14449, -0.7512358870079575
8, 3294, 17743, -0.7617156887845925
9, 3294, 21037, -0.7719413978895898
10, 4502, 25539, -0.7811333352258677
11, 5361, 30900, -0.7868258629031538
12, 23827, 54727, -0.791967714951812
13, 185436, 240163, -0.7994671856333756
14, 231101, 471264, -0.7985596505772463
15, 281603, 752867, -0.7983217492074661
16, 296415, 1049282, -0.8010652481442808
17, 296415, 1345697, -0.7976021851175675
18, 428598, 1774295, -0.79951968693853
19, 575202, 2349497, -0.7936986204162744
20, 753270, 3102767, -0.7972599445019648
21, 861624, 3964391, -0.7957710127610504
22, 861624, 4826015, -0.7979134835994101
23, 1305357, 6131372, -0.7971822046190221
24, 1305357, 7436729, -0.794978669837684
25, 1436593, 8873322, -0.7955437305778056
26, 1761697, 10635019, -0.7956002890489369
27, 2268537, 12903556, -0.8020441523990389
28, 2268537, 15172093, -0.7965558905203819
29, 3320671, 18492764, -0.7960049659806046
30, 3415090, 21907854, -0.7955788919710741
31, 5496398, 27404252, -0.798813860089822
32, 5810197, 33214449, -0.7979772492788451
33, 8736983, 41951432, -0.7970068075720358
34, 9397086, 51348518, -0.7961007324536815
35, 11687134, 63035652, -0.7980309121172087


==> Results/Appendix/statistics_050_theta30_eps001.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.5 smoothing_eps=0.01 and with theta = 3.0)
0, 10, 10, NaN
1, 46, 56, -0.6126490701924524
2, 222, 278, -0.6573902260866271
3, 222, 500, -0.6782673558183664
4, 260, 760, -0.6935014767109327
5, 260, 1020, -0.7183857920548173
6, 260, 1280, -0.7346103279154684
7, 286, 1566, -0.7487787877369335
8, 286, 1852, -0.7614305131918236
9, 431, 2283, -0.7677897344509956
10, 646, 2929, -0.776075108365495
11, 646, 3575, -0.782623435678064
12, 646, 4221, -0.7884996633742235
13, 3165, 7386, -0.791782921472271
14, 5177, 12563, -0.7999118445873358
15, 8725, 21288, -0.7947650410814416
16, 17320, 38608, -0.7972343797546472
17, 30058, 68666, -0.7978735826209132
18, 30058, 98724, -0.7969875198134303
19, 30058, 128782, -0.7948622151344926
20, 30058, 158840, -0.801017517818323
21, 60936, 219776, -0.7981254954897601
22, 75159, 294935, -0.7972490188805693
23, 75159, 370094, -0.7975580126369053
24, 75159, 445253, -0.7990971902361167
25, 87160, 532413, -0.7984718685963149
26, 141118, 673531, -0.7992615426772627
27, 195665, 869196, -0.7948987059684693
28, 398788, 1267984, -0.7946632909922059
29, 398788, 1666772, -0.7965821887089272
30, 398788, 2065560, -0.7966455619074262
31, 398788, 2464348, -0.7971102569105414
32, 462164, 2926512, -0.7947572616497446
33, 462164, 3388676, -0.7979525476262577
34, 588548, 3977224, -0.7955553165186903
35, 588548, 4565772, -0.7987462206694729


==> Results/Appendix/statistics_050_theta50_eps001.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.5 smoothing_eps=0.01 and with theta = 5.0)
0, 10, 10, NaN
1, 16, 26, -0.6126490701924524
2, 114, 140, -0.5606867829958624
3, 114, 254, -0.6793277584388172
4, 114, 368, -0.6934195143947574
5, 114, 482, -0.7084294474720516
6, 114, 596, -0.7273418065138457
7, 114, 710, -0.7502397783074798
8, 114, 824, -0.7646634745561102
9, 114, 938, -0.7418139304069218
10, 114, 1052, -0.7805423538701936
11, 229, 1281, -0.7840448095537009
12, 311, 1592, -0.7865154314585732
13, 444, 2036, -0.7913019209294744
14, 1164, 3200, -0.7973941393252022
15, 1491, 4691, -0.7940903889669575
16, 2205, 6896, -0.7940080215060806
17, 3103, 9999, -0.7990255543549823
18, 3974, 13973, -0.7968790817375229
19, 3974, 17947, -0.7979376176974795
20, 10702, 28649, -0.7956771146467506
21, 10702, 39351, -0.8006750081069447
22, 20683, 60034, -0.7997148566713493
23, 20683, 80717, -0.801375782137978
24, 20683, 101400, -0.7973791513918386
25, 20683, 122083, -0.7972874760584675
26, 20683, 142766, -0.7964317619248323
27, 25491, 168257, -0.798609495398467
28, 45638, 213895, -0.797299910968301
29, 45638, 259533, -0.8009342763779754
30, 83008, 342541, -0.7965108584522762
31, 83008, 425549, -0.7946149147497427
32, 83008, 508557, -0.7969349768149767
33, 138048, 646605, -0.799671192799797
34, 138048, 784653, -0.7983747096210531
35, 138048, 922701, -0.7961732625412966



==> Results/Appendix/statistics_090_theta10_eps001.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.9 smoothing_eps=0.01 and with theta = 1.0)
0, 10, 10, NaN
1, 198, 208, -0.02819015208127555
2, 971, 1179, -0.1796885826658174
3, 2007, 3186, -0.2597503796713167
4, 2363, 5549, -0.2874879389366155
5, 3454, 9003, -0.3198146869515998
6, 5052, 14055, -0.32361325509345984
7, 13817, 27872, -0.34575901005300785
8, 59689, 87561, -0.3470653049067359
9, 115541, 203102, -0.34873711486187214
10, 165118, 368220, -0.34681879765047835
11, 251187, 619407, -0.35184916165159336
12, 325422, 944829, -0.35376509578614135
13, 574254, 1519083, -0.3556821701777757
14, 663153, 2182236, -0.35300973318457285
15, 924856, 3107092, -0.3479336860261456
16, 1468874, 4575966, -0.35079907033545715
17, 1588848, 6164814, -0.35256796412335983
18, 1666540, 7831354, -0.3522289711366152
19, 1666540, 9497894, -0.3492903455122642
20, 2516170, 12014064, -0.3447400098717801
21, 4215419, 16229483, -0.3492618434186942
22, 4993493, 21222976, -0.3523091899680636
23, 7037905, 28260881, -0.3527525931253991
24, 20469726, 48730607, -0.35425810011292935


==> Results/Appendix/statistics_090_theta30_eps001.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.9 smoothing_eps=0.01 and with theta = 3.0)
0, 10, 10, NaN
1, 22, 32, -0.02819015208127555
2, 64, 96, -0.18143102616192044
3, 146, 242, -0.24089822026441948
4, 165, 407, -0.27667609420340794
5, 426, 833, -0.27158003407757575
6, 426, 1259, -0.31210534277957963
7, 490, 1749, -0.3349329307150736
8, 2598, 4347, -0.34543413137095574
9, 4917, 9264, -0.34754278228728686
10, 4917, 14181, -0.3453085653107554
11, 11332, 25513, -0.34720780688621783
12, 22689, 48202, -0.34524559452381687
13, 22689, 70891, -0.3556286368302523
14, 58858, 129749, -0.3515448228795767
15, 58858, 188607, -0.3515399658893938
16, 58858, 247465, -0.35453525187869794
17, 92011, 339476, -0.3547664412541848
18, 92011, 431487, -0.35310281025688117
19, 154973, 586460, -0.3570254872410035
20, 154973, 741433, -0.3498299955830006
21, 177983, 919416, -0.3518023756888107
22, 177983, 1097399, -0.35705455662635033
23, 411523, 1508922, -0.3486203895748992
24, 740549, 2249471, -0.348360552289838
25, 740549, 2990020, -0.3548060691260499
26, 740549, 3730569, -0.34792449750502624
27, 1803239, 5533808, -0.348759468839142
28, 2699714, 8233522, -0.3504566849800966
29, 3026040, 11259562, -0.351261525861203
30, 3026040, 14285602, -0.3480098660348936
31, 4888683, 19174285, -0.35159377746988635
32, 6001452, 25175737, -0.35281167013119863
33, 19487533, 44663270, -0.35544606003718826


==> Results/Appendix/statistics_090_theta50_eps001.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.9 smoothing_eps=0.01 and with theta = 5.0)
0, 10, 10, NaN
1, 10, 20, -0.02819015208127555
2, 60, 80, -0.15406842459549794
3, 101, 181, -0.19835913712730627
4, 101, 282, -0.2521278575652297
5, 101, 383, -0.27205549423447833
6, 101, 484, -0.25807264750144965
7, 101, 585, -0.3008030523273052
8, 168, 753, -0.3174323704790567
9, 168, 921, -0.33424635806894265
10, 168, 1089, -0.3302626705544469
11, 168, 1257, -0.30620441057613
12, 168, 1425, -0.3223851860723166
13, 168, 1593, -0.33573963154075764
14, 315, 1908, -0.3487197556954803
15, 315, 2223, -0.3411618983830499
16, 315, 2538, -0.3410356264260177
17, 565, 3103, -0.347685568530391
18, 565, 3668, -0.34726490553679945
19, 1155, 4823, -0.344604268623243
20, 1155, 5978, -0.3459365881152075
21, 7749, 13727, -0.3510127743971218
22, 7749, 21476, -0.35028975954915087
23, 7749, 29225, -0.35499921018941627
24, 7749, 36974, -0.345544741200428
25, 7749, 44723, -0.347050072323625
26, 7749, 52472, -0.347920233357811
27, 7771, 60243, -0.3513313417751212
28, 10581, 70824, -0.3518744778690115
29, 10581, 81405, -0.35264699908865516
30, 10581, 91986, -0.35521207549771117
31, 10581, 102567, -0.3515929780431491
32, 10581, 113148, -0.3507427018165005
33, 38703, 151851, -0.3498003488394735
34, 38703, 190554, -0.34975483255741063


==> Results/Appendix/statistics_alpha0010.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 0.5)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.9517023151199515, 3.0719150704197213, 1.5461349057703653,1.525780164649356
2, 10, 30, 0.9213316194257861, 2.9756492467028095, 1.5461349057703653,1.4295143409324442
3, 10, 40, 0.8905605033314414, 2.8789513874504387, 1.5461349057703653,1.3328164816800734
4, 10, 50, 0.8636218303091371, 2.798221351351786, 1.5461349057703653,1.252086445581421
5, 10, 60, 0.8360387436092244, 2.7193004400265925, 1.5461349057703653,1.1731655342562273
6, 10, 70, 0.8048379074426623, 2.631643631033351, 1.5461349057703653,1.0855087252629856
7, 10, 80, 0.77951352699939, 2.5638344538792968, 1.5461349057703653,1.0176995481089315
8, 10, 90, 0.7491053165988563, 2.4857687702556928, 1.5461349057703653,0.9396338644853275
9, 10, 100, 0.7243658995548351, 2.424694642820977, 1.5461349057703653,0.8785597370506117
10, 10, 110, 0.6991379242235066, 2.364120416453244, 1.5461349057703653,0.8179855106828788
11, 10, 120, 0.6782607708617544, 2.3157345122552377, 1.5461349057703653,0.7695996064848725
12, 10, 130, 0.6529811602065267, 2.2581728299424317, 1.5461349057703653,0.7120379241720665
13, 10, 140, 0.6318197908055868, 2.2123065611602435, 1.5461349057703653,0.6661716553898782
14, 10, 150, 0.610706091887757, 2.1673843763486498, 1.5461349057703653,0.6212494705782845
15, 10, 160, 0.588583190146604, 2.1228447889098185, 1.5461349057703653,0.5767098831394533
16, 10, 170, 0.5675839006731369, 2.0811922429976315, 1.5461349057703653,0.5350573372272662
17, 10, 180, 0.5482730818467418, 2.0449091081238127, 1.5461349057703653,0.4987742023534474
18, 10, 190, 0.5325107744665959, 2.016660342586903, 1.5461349057703653,0.4705254368165379
19, 10, 200, 0.5195779710167236, 1.9938669541568057, 1.5461349057703653,0.44773204838644043
20, 10, 210, 0.5042634570886999, 1.9681592468204427, 1.5461349057703653,0.42202434105007747
21, 10, 220, 0.48477324786443643, 1.9352328012511582, 1.5461349057703653,0.3890978954807929
22, 10, 230, 0.46909177991712864, 1.9098738927057737, 1.5461349057703653,0.3637389869354084
23, 10, 240, 0.45012979108962037, 1.880146598524855, 1.5461349057703653,0.33401169275448983
24, 25, 265, 0.441795929032047, 1.867589840817702, 1.5461349057703653,0.3214549350473368
25, 25, 290, 0.4269475543707955, 1.8460731844704092, 1.5461349057703653,0.29993827870004397
26, 25, 315, 0.4125724766269125, 1.8258841638540797, 1.5461349057703653,0.2797492580837144
27, 25, 340, 0.39774579671776855, 1.8058474771111033, 1.5461349057703653,0.259712571340738
28, 25, 365, 0.3834317368253518, 1.786876274442555, 1.5461349057703653,0.24074136867218976
29, 25, 390, 0.37104580161563283, 1.7714734106720789, 1.5461349057703653,0.2253385049017136
30, 25, 415, 0.36105030854501735, 1.7594383762742185, 1.5461349057703653,0.21330347050385323
31, 25, 440, 0.3524045685901042, 1.7492951804772843, 1.5461349057703653,0.203160274706919
32, 25, 465, 0.3408451147972382, 1.736073045455619, 1.5461349057703653,0.18993813968525375
33, 25, 490, 0.33019166813315853, 1.7241735211284719, 1.5461349057703653,0.1780386153581066
34, 25, 515, 0.31945130023336893, 1.7125507406273976, 1.5461349057703653,0.16641583485703237
35, 25, 540, 0.3085909693354144, 1.7012783445961766, 1.5461349057703653,0.15514343882581128
36, 25, 565, 0.2999010404790349, 1.6925814757397815, 1.5461349057703653,0.14644656996941618
37, 25, 590, 0.28870462951264125, 1.6816170662230243, 1.5461349057703653,0.13548216045265904
38, 25, 615, 0.27710477654746984, 1.6706997993860062, 1.5461349057703653,0.12456489361564094
39, 25, 640, 0.2676469273835472, 1.662013536303462, 1.5461349057703653,0.11587863053309677
40, 28, 668, 0.2591857115462852, 1.654717146787677, 1.5461349057703653,0.10858224101731162
41, 28, 696, 0.25030500689213037, 1.6471993435692223, 1.5461349057703653,0.10106443779885699
42, 28, 724, 0.2420198671861466, 1.6404664984229747, 1.5461349057703653,0.09433159265260938
43, 28, 752, 0.23404390965058655, 1.6342321119685665, 1.5461349057703653,0.08809720619820127
44, 62, 814, 0.22863952394572362, 1.6302379938993006, 1.5461349057703653,0.0841030881289353
45, 62, 876, 0.2209625050082068, 1.6246516435489535, 1.5461349057703653,0.07851673777858825
46, 62, 938, 0.2146803458009826, 1.620131812732954, 1.5461349057703653,0.07399690696258876
47, 62, 1000, 0.2074789193922214, 1.6152519246826686, 1.5461349057703653,0.06911701891230337
48, 62, 1062, 0.19994337729898076, 1.6101367399934645, 1.5461349057703653,0.06400183422309924
49, 62, 1124, 0.19206279290822098, 1.605055816550428, 1.5461349057703653,0.058920910780062785
50, 62, 1186, 0.18507270655742858, 1.6008110840845446, 1.5461349057703653,0.05467617831417937
51, 82, 1268, 0.1806253013479984, 1.5981435996921036, 1.5461349057703653,0.05200869392173835
52, 82, 1350, 0.1754378416125398, 1.5951960070050888, 1.5461349057703653,0.049061101234723514
53, 82, 1432, 0.16927676116517393, 1.5918070495319803, 1.5461349057703653,0.04567214376161499
54, 82, 1514, 0.1636425486750923, 1.5886434746619502, 1.5461349057703653,0.04250856889158494
55, 82, 1596, 0.15931365257854457, 1.5863599564710311, 1.5461349057703653,0.04022505070066584
56, 82, 1678, 0.1538628919696912, 1.583521107763674, 1.5461349057703653,0.037386201993308665
57, 98, 1776, 0.14986462698968045, 1.5816064173323272, 1.5461349057703653,0.03547151156196193
58, 98, 1874, 0.14461201260017278, 1.5790856877892085, 1.5461349057703653,0.03295078201884327
59, 125, 1999, 0.141063867093523, 1.5775008377249726, 1.5461349057703653,0.03136593195460735
60, 125, 2124, 0.13516844466980857, 1.5748376797105765, 1.5461349057703653,0.028702773940211257
61, 125, 2249, 0.1300381540838566, 1.572634556348066, 1.5461349057703653,0.02649965057770065
62, 125, 2374, 0.12556948710342805, 1.5708189971129047, 1.5461349057703653,0.02468409134253946
63, 175, 2549, 0.12223927535214302, 1.5695380528579332, 1.5461349057703653,0.023403147087567966
64, 175, 2724, 0.1187350268046302, 1.5681657385758878, 1.5461349057703653,0.022030832805522538
65, 175, 2899, 0.11503338303863486, 1.566817586198026, 1.5461349057703653,0.02068268042766075
66, 175, 3074, 0.11123034525377493, 1.565439612141382, 1.5461349057703653,0.019304706371016778
67, 175, 3249, 0.1077771019236161, 1.5642112956324996, 1.5461349057703653,0.018076389862134334
68, 177, 3426, 0.10450704069357329, 1.5631086289789293, 1.5461349057703653,0.01697372320856405
69, 177, 3603, 0.10116753476594534, 1.562011734081527, 1.5461349057703653,0.01587682831116166
70, 177, 3780, 0.09794306432132006, 1.5609976437868989, 1.5461349057703653,0.014862738016533594
71, 184, 3964, 0.09510546944057291, 1.5601431198487374, 1.5461349057703653,0.014008214078372161
72, 184, 4148, 0.09181672528953656, 1.5591607988152498, 1.5461349057703653,0.013025893044884551
73, 212, 4360, 0.08894608691622287, 1.5583320902991074, 1.5461349057703653,0.012197184528742078
74, 248, 4608, 0.08632659446816113, 1.5575941656711936, 1.5461349057703653,0.0114592599008283
75, 284, 4892, 0.08392422252660858, 1.5569542616937422, 1.5461349057703653,0.010819355923376905
76, 284, 5176, 0.0810782692817003, 1.556207473365066, 1.5461349057703653,0.010072567594700654
77, 284, 5460, 0.07805161273986397, 1.5554321046962165, 1.5461349057703653,0.009297198925851236
78, 307, 5767, 0.07557526807266615, 1.5548302246099066, 1.5461349057703653,0.008695318839541333
79, 307, 6074, 0.07228851620841105, 1.5540652215124175, 1.5461349057703653,0.007930315742052274
80, 337, 6411, 0.06994304987198612, 1.55354781334748, 1.5461349057703653,0.007412907577114769
81, 556, 6967, 0.06840669469186829, 1.5532337896702824, 1.5461349057703653,0.007098883899917086
82, 556, 7523, 0.06614078763526954, 1.5527515857066008, 1.5461349057703653,0.006616679936235492
83, 556, 8079, 0.06437828552989787, 1.5523870986176265, 1.5461349057703653,0.006252192847261195
84, 644, 8723, 0.06275885383158038, 1.55207406508572, 1.5461349057703653,0.005939159315354825
85, 644, 9367, 0.0609534096678163, 1.5517246396373139, 1.5461349057703653,0.00558973386694861
86, 644, 10011, 0.058730295876719595, 1.5513030902094442, 1.5461349057703653,0.00516818443907896
87, 644, 10655, 0.05660996845471303, 1.55092410668803, 1.5461349057703653,0.00478920091766466
88, 644, 11299, 0.05485490254951752, 1.5506193054310777, 1.5461349057703653,0.004484399660712457
89, 644, 11943, 0.053119453544908345, 1.550333877941396, 1.5461349057703653,0.004198972171030713
90, 784, 12727, 0.0517655455910105, 1.5501115568530364, 1.5461349057703653,0.00397665108267109
91, 917, 13644, 0.050468543119822434, 1.5499124600843297, 1.5461349057703653,0.0037775543139644263
92, 917, 14561, 0.04898719617931176, 1.5496856771916119, 1.5461349057703653,0.0035507714212466013
93, 917, 15478, 0.04795344341225197, 1.549534839312437, 1.5461349057703653,0.003399933542071798
94, 1860, 17338, 0.046982176896532724, 1.5494002715762831, 1.5461349057703653,0.0032653658059178525
95, 1860, 19198, 0.045748237442078454, 1.549226971625083, 1.5461349057703653,0.0030920658547177737
96, 1860, 21058, 0.044497041763826725, 1.54905853736168, 1.5461349057703653,0.0029236315913148125
97, 1860, 22918, 0.04307295399552417, 1.5488691420690215, 1.5461349057703653,0.002734236298656212
98, 1860, 24778, 0.041623024088440506, 1.5486792184542786, 1.5461349057703653,0.002544312683913308
99, 1860, 26638, 0.04019907201239204, 1.5485022879841077, 1.5461349057703653,0.0023673822137424416
100, 1860, 28498, 0.03894430078072165, 1.548351237379441, 1.5461349057703653,0.00221633160907575
101, 1919, 30417, 0.03797314678357122, 1.548241131090879, 1.5461349057703653,0.0021062253205137438
102, 2129, 32546, 0.03705408788614847, 1.5481382257924137, 1.5461349057703653,0.0020033200220483938
103, 2129, 34675, 0.03594325312274671, 1.548014595348022, 1.5461349057703653,0.001879689577656718
104, 2129, 36804, 0.034871022106322945, 1.5478995508296052, 1.5461349057703653,0.0017646450592399
105, 2129, 38933, 0.03389043066106566, 1.5477983689905765, 1.5461349057703653,0.0016634632202112698
106, 2129, 41062, 0.032895880745159534, 1.5477002812911551, 1.5461349057703653,0.0015653755207898357
107, 2129, 43191, 0.03192249901938662, 1.5476056699543856, 1.5461349057703653,0.0014707641840203678
108, 2129, 45320, 0.030906758678365592, 1.547508346775646, 1.5461349057703653,0.0013734410052808066
109, 2129, 47449, 0.02983022974103478, 1.5474088029635555, 1.5461349057703653,0.0012738971931902654
110, 2352, 49801, 0.028957115892029654, 1.5473332276745062, 1.5461349057703653,0.001198321904140931
111, 2352, 52153, 0.028097260011599665, 1.5472593329962285, 1.5461349057703653,0.001124427225863256
112, 2352, 54505, 0.0272715146125349, 1.547190352948526, 1.5461349057703653,0.001055447178160751
113, 2793, 57298, 0.026568749547626287, 1.5471352026081873, 1.5461349057703653,0.00100029683782199
114, 3689, 60987, 0.025906994274830095, 1.5470862811359485, 1.5461349057703653,0.0009513753655832069
115, 3689, 64676, 0.02518175735765359, 1.5470313940886085, 1.5461349057703653,0.0008964883182431826
116, 3689, 68365, 0.024488892180882654, 1.5469813396914862, 1.5461349057703653,0.0008464339211209371
117, 5144, 73509, 0.023937440226706828, 1.546941927945829, 1.5461349057703653,0.0008070221754636897
118, 5144, 78653, 0.023247277888796776, 1.5468942725531802, 1.5461349057703653,0.0007593667828149631
119, 5144, 83797, 0.02247134631659515, 1.5468419931682609, 1.5461349057703653,0.0007070873978956005
120, 6781, 90578, 0.02194842528273073, 1.5468087790765055, 1.5461349057703653,0.0006738733061402158
121, 6781, 97359, 0.02124860931189494, 1.546764202790226, 1.5461349057703653,0.0006292970198606973
122, 6781, 104140, 0.02063213529883237, 1.5467261197141926, 1.5461349057703653,0.000591213943827329
123, 6781, 110921, 0.020073176346258537, 1.5466935745107415, 1.5461349057703653,0.0005586687403762447
124, 6871, 117792, 0.019582505504426615, 1.546665671146393, 1.5461349057703653,0.0005307653760278086
125, 10770, 128562, 0.019201881163043142, 1.5466455657835414, 1.5461349057703653,0.000510660013176123
126, 10770, 139332, 0.018623643378708893, 1.5466128385723517, 1.5461349057703653,0.00047793280198638044
127, 10770, 150102, 0.01809916934095858, 1.5465850634697844, 1.5461349057703653,0.0004501576994191403
128, 10770, 160872, 0.01762019000984444, 1.5465603593694102, 1.5461349057703653,0.00042545359904488933
129, 10770, 171642, 0.01725635584396088, 1.5465427259839004, 1.5461349057703653,0.0004078202135351372
130, 10770, 182412, 0.016834093111084164, 1.5465224325297595, 1.5461349057703653,0.0003875267593942411
131, 10770, 193182, 0.016411174453268635, 1.5465025863341697, 1.5461349057703653,0.00036768056380442893
132, 10770, 203952, 0.015882464366482753, 1.5464776735703338, 1.5461349057703653,0.00034276779996855744
133, 10951, 214903, 0.015475131585749896, 1.5464595536869077, 1.5461349057703653,0.00032464791654240877
134, 10951, 225854, 0.015044998167006251, 1.5464409638059942, 1.5461349057703653,0.00030605803562888667
135, 11627, 237481, 0.014653523608617072, 1.5464247157328532, 1.5461349057703653,0.00028980996248795243
136, 11627, 249108, 0.014206720057641786, 1.5464064161026552, 1.5461349057703653,0.00027151033228989263
137, 12833, 261941, 0.013883386053752767, 1.5463943023813298, 1.5461349057703653,0.00025939661096452404
138, 15953, 277894, 0.01355915779657241, 1.5463819279601856, 1.5461349057703653,0.00024702218982031177
139, 15953, 293847, 0.013158045561189626, 1.5463668830406132, 1.5461349057703653,0.00023197727024792947
140, 15953, 309800, 0.01274960430680121, 1.5463518193349477, 1.5461349057703653,0.00021691356458242161
141, 15953, 325753, 0.012380862238036009, 1.5463386593050314, 1.5461349057703653,0.0002037535346661734
142, 15953, 341706, 0.012071121634991334, 1.5463280122638723, 1.5461349057703653,0.00019310649350701148
143, 15953, 357659, 0.011740203823550925, 1.5463170158093043, 1.5461349057703653,0.00018211003893897626
144, 15953, 373612, 0.011395128931112126, 1.5463057054561282, 1.5461349057703653,0.00017079968576294569
145, 20124, 393736, 0.0111168337841591, 1.5462972853904324, 1.5461349057703653,0.00016237962006715456
146, 38843, 432579, 0.010895364550776535, 1.5462909641096658, 1.5461349057703653,0.00015605833930054658
147, 38843, 471422, 0.010594227569169381, 1.5462819982611025, 1.5461349057703653,0.00014709249073718844
148, 38843, 510265, 0.010306899217451008, 1.546273632044708, 1.5461349057703653,0.00013872627434263762
149, 38843, 549108, 0.010057224072158746, 1.54626675748277, 1.5461349057703653,0.00013185171240470694


==> Results/Appendix/statistics_alpha0025.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 0.5)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.9057811715971347, 2.9276902200805117, 1.5461349057703653,1.3815553143101464
2, 10, 30, 0.8339119739739913, 2.7162632784702616, 1.5461349057703653,1.1701283726998963
3, 10, 40, 0.7647176257840952, 2.5242435457187136, 1.5461349057703653,0.9781086399483483
4, 10, 50, 0.7083529137354659, 2.382930128876836, 1.5461349057703653,0.8367952231064706
5, 10, 60, 0.6528272360341713, 2.256729199964954, 1.5461349057703653,0.7105942941945886
6, 10, 70, 0.5908938368100956, 2.12528348065364, 1.5461349057703653,0.5791485748832748
7, 10, 80, 0.5463157462118727, 2.0405472235095155, 1.5461349057703653,0.4944123177391502
8, 10, 90, 0.49051018608433333, 1.9445109353235537, 1.5461349057703653,0.3983760295531884
9, 10, 100, 0.4510454265429605, 1.883279655816154, 1.5461349057703653,0.3371447500457887
10, 10, 110, 0.4115235507671779, 1.826370558701142, 1.5461349057703653,0.2802356529307768
11, 12, 122, 0.383382768548687, 1.7892422894690676, 1.5461349057703653,0.24310738369870233
12, 12, 134, 0.3490286539728748, 1.7463252403509013, 1.5461349057703653,0.20019033458053603
13, 12, 146, 0.31599819468538093, 1.7097428355178037, 1.5461349057703653,0.16360792974743843
14, 14, 160, 0.29036768682988484, 1.6830607943817384, 1.5461349057703653,0.13692588861137311
15, 16, 176, 0.2650997856639316, 1.6595868337302817, 1.5461349057703653,0.11345192795991643
16, 24, 200, 0.24431387760435377, 1.642494406854307, 1.5461349057703653,0.09635950108394176
17, 51, 251, 0.23316199983216573, 1.6341680926664173, 1.5461349057703653,0.088033186896052
18, 51, 302, 0.21451100432197676, 1.6200880827268003, 1.5461349057703653,0.073953176956435
19, 51, 353, 0.19494718319048462, 1.6069186175215828, 1.5461349057703653,0.06078371175121755
20, 51, 404, 0.1780866920625829, 1.5964606614313919, 1.5461349057703653,0.050325755661026594
21, 109, 513, 0.16905564259757364, 1.5915357209249115, 1.5461349057703653,0.04540081515454619
22, 109, 622, 0.15617096251792803, 1.5847575931202522, 1.5461349057703653,0.03862268734988694
23, 109, 731, 0.14188507049772525, 1.5778138647697133, 1.5461349057703653,0.03167895899934803
24, 109, 840, 0.13164816392587916, 1.5732702367622005, 1.5461349057703653,0.027135330991835183
25, 118, 958, 0.12196420499185642, 1.5693898535321917, 1.5461349057703653,0.02325494776182646
26, 118, 1076, 0.11183606135826266, 1.5656181107321678, 1.5461349057703653,0.019483204961802558
27, 118, 1194, 0.10100630224829832, 1.5618953826710902, 1.5461349057703653,0.015760476900724907
28, 189, 1383, 0.093910100797663, 1.5597168942374424, 1.5461349057703653,0.013581988467077144
29, 210, 1593, 0.08668237175133547, 1.5576888703366294, 1.5461349057703653,0.011553964566264119
30, 210, 1803, 0.08043715916025704, 1.5559665368890334, 1.5461349057703653,0.009831631118668138
31, 270, 2073, 0.07439860692360845, 1.5545104420903642, 1.5461349057703653,0.008375536319998877
32, 270, 2343, 0.06731986497287308, 1.5529242781314307, 1.5461349057703653,0.006789372361065471
33, 397, 2740, 0.06226320248283218, 1.5519436823558959, 1.5461349057703653,0.005808776585530584
34, 430, 3170, 0.057595480966432064, 1.5510898540704943, 1.5461349057703653,0.004954948300128992
35, 695, 3865, 0.053717323426888564, 1.5504231309301217, 1.5461349057703653,0.004288225159756465
36, 695, 4560, 0.049125796368459894, 1.5496992863570624, 1.5461349057703653,0.003564380586697169
37, 1176, 5736, 0.04608308612997658, 1.5492561646827967, 1.5461349057703653,0.003121258912431424
38, 1176, 6912, 0.041764702526424245, 1.5486661523714373, 1.5461349057703653,0.002531246601072068
39, 1265, 8177, 0.03880840919942467, 1.548313162095263, 1.5461349057703653,0.002178256324897765
40, 2365, 10542, 0.036751574762613384, 1.5480845395569633, 1.5461349057703653,0.0019496337865980706
41, 2365, 12907, 0.033630992578431274, 1.5477492416233056, 1.5461349057703653,0.0016143358529403518
42, 2638, 15545, 0.031578489827490716, 1.5475532625360136, 1.5461349057703653,0.0014183567656482765
43, 3534, 19079, 0.02989881728351059, 1.5474054546387321, 1.5461349057703653,0.0012705488683668609
44, 3534, 22613, 0.028087002180297603, 1.5472552670219566, 1.5461349057703653,0.0011203612515913175
45, 3534, 26147, 0.025699810489425386, 1.5470628910119775, 1.5461349057703653,0.0009279852416121948
46, 3534, 29681, 0.023644103689446694, 1.54691339393837, 1.5461349057703653,0.0007784881680046318
47, 5666, 35347, 0.022290948903111667, 1.546827442445607, 1.5461349057703653,0.0006925366752417172
48, 5666, 41013, 0.020814783355176177, 1.5467350292408546, 1.5461349057703653,0.0006001234704893221
49, 5666, 46679, 0.019278257668510632, 1.5466463198085991, 1.5461349057703653,0.0005114140382338483
50, 5666, 52345, 0.017769052694887686, 1.546564281114266, 1.5461349057703653,0.0004293753439006398
51, 5666, 58011, 0.016439562447385845, 1.5464982574991588, 1.5461349057703653,0.0003633517287935373
52, 9622, 67633, 0.015531952105724113, 1.5464597473088388, 1.5461349057703653,0.0003248415384735637
53, 10818, 78451, 0.01459798321902362, 1.5464206564083858, 1.5461349057703653,0.0002857506380204988
54, 10818, 89269, 0.013462249308934282, 1.5463749640131292, 1.5461349057703653,0.00024005824276396304
55, 15167, 104436, 0.01262341121733641, 1.546344783652784, 1.5461349057703653,0.00020987788241866312
56, 15722, 120158, 0.011792450287194679, 1.5463168270812504, 1.5461349057703653,0.00018192131088512475
57, 28591, 148749, 0.01120839978138063, 1.546299462994969, 1.5461349057703653,0.0001645572246036231
58, 28591, 177340, 0.01044232359072155, 1.546276071923256, 1.5461349057703653,0.00014116615289072598
59, 36796, 214136, 0.009926160159855051, 1.5462625237452836, 1.5461349057703653,0.00012761797491833704
60, 36796, 250932, 0.009274751358259909, 1.5462454077846035, 1.5461349057703653,0.00011050201423823403
61, 36796, 287728, 0.008700853620642057, 1.5462318796866965, 1.5461349057703653,9.697391633123331e-05
62, 36796, 324524, 0.008101573402010166, 1.5462182914626876, 1.5461349057703653,8.338569232235749e-05
63, 36796, 361320, 0.00755599886098401, 1.5462067289764738, 1.5461349057703653,7.182320610854553e-05
64, 37530, 398850, 0.0070518642853198855, 1.5461968394456649, 1.5461349057703653,6.193367529960803e-05
65, 75521, 474371, 0.006694199827762342, 1.5461909080933618, 1.5461349057703653,5.600232299651786e-05
66, 75521, 549892, 0.006268158059187841, 1.5461835765850025, 1.5461349057703653,4.867081463721945e-05
67, 75521, 625413, 0.005887773407289384, 1.5461776167663484, 1.5461349057703653,4.271099598307515e-05
68, 107538, 732951, 0.005581319925742383, 1.5461731380883454, 1.5461349057703653,3.823231798016913e-05
69, 107538, 840489, 0.0052507263403997915, 1.5461686191013175, 1.5461349057703653,3.371333095225637e-05
70, 137381, 977870, 0.004960104609014595, 1.546164928772125, 1.5461349057703653,3.0023001759804657e-05
71, 137381, 1115251, 0.0046351577199144995, 1.5461608003072576, 1.5461349057703653,2.5894536892279163e-05
72, 147707, 1262958, 0.004385126887576248, 1.5461580283882332, 1.5461349057703653,2.3122617867965545e-05
73, 207711, 1470669, 0.004152280158179568, 1.5461555635497666, 1.5461349057703653,2.0657779401300758e-05
74, 207711, 1678380, 0.003889755229177637, 1.546152913246623, 1.5461349057703653,1.8007476257686506e-05
75, 212606, 1890986, 0.003666483928855973, 1.5461508296006752, 1.5461349057703653,1.5923830309905185e-05
76, 212606, 2103592, 0.003454957225353618, 1.5461489683492335, 1.5461349057703653,1.4062578868268005e-05
77, 212606, 2316198, 0.0032642439088999948, 1.5461474315274228, 1.5461349057703653,1.2525757057568754e-05
78, 212606, 2528804, 0.003036855833171337, 1.546145621031326, 1.5461349057703653,1.0715260960747486e-05
79, 269856, 2798660, 0.0028503534297522866, 1.5461442729305412, 1.5461349057703653,9.36716017596595e-06
80, 327520, 3126180, 0.0026985356089158554, 1.5461432976416933, 1.5461349057703653,8.39187132806174e-06
81, 387667, 3513847, 0.002532513507206417, 1.5461422442102903, 1.5461349057703653,7.338439925064222e-06
82, 548633, 4062480, 0.002391614205599746, 1.5461414355115872, 1.5461349057703653,6.529741221950047e-06
83, 680197, 4742677, 0.002262461300508299, 1.5461407509601701, 1.5461349057703653,5.845189804842832e-06
84, 680197, 5422874, 0.0021275112451223897, 1.5461400498527185, 1.5461349057703653,5.144082353192303e-06
85, 680197, 6103071, 0.0019892396910563695, 1.5461393590906785, 1.5461349057703653,4.453320313180242e-06
86, 851423, 6954494, 0.001884776732560649, 1.546138896712328, 1.5461349057703653,3.990941962683792e-06
87, 1079150, 8033644, 0.0017851365142318612, 1.5461384776130827, 1.5461349057703653,3.5718427173758727e-06
88, 1079150, 9112794, 0.001679584554397214, 1.5461380556362767, 1.5461349057703653,3.1498659114337357e-06
89, 1079150, 10191944, 0.0015846810445999168, 1.5461376977996473, 1.5461349057703653,2.7920292819949566e-06
90, 1241815, 11433759, 0.0015036537695769794, 1.54613743056138, 1.5461349057703653,2.5247910147019326e-06
91, 1278916, 12712675, 0.0014180742945723425, 1.546137148084917, 1.5461349057703653,2.2423145518146725e-06
92, 1722197, 14434872, 0.0013411001104629218, 1.5461369090852664, 1.5461349057703653,2.0033149010778573e-06
93, 1789553, 16224425, 0.0012654040700484732, 1.5461366830200571, 1.5461349057703653,1.7772496918588843e-06
94, 1840077, 18064502, 0.001198857364513847, 1.546136509425543, 1.5461349057703653,1.6036551777620645e-06
95, 2201206, 20265708, 0.0011407707462280786, 1.5461363582514174, 1.5461349057703653,1.452481052099941e-06
96, 2418743, 22684451, 0.0010769060756170888, 1.5461361935073294, 1.5461349057703653,1.2877369641728365e-06
97, 2563641, 25248092, 0.0010113014512077938, 1.546136036240031, 1.5461349057703653,1.1304696656555535e-06
98, 3609666, 28857758, 0.0009553999504661164, 1.54613591260233, 1.5461349057703653,1.0068319646894253e-06
99, 3991232, 32848990, 0.0009062551636309428, 1.546135811520492, 1.5461349057703653,9.05750126678484e-07


==> Results/Appendix/statistics_alpha0050.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 0.5)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.8293509851040628, 2.7035001852607095, 1.5461349057703653,1.1573652794903442
2, 10, 30, 0.6992487235589491, 2.3676976504122833, 1.5461349057703653,0.821562744641918
3, 10, 40, 0.5850596771180725, 2.112603253107321, 1.5461349057703653,0.5664683473369556
4, 10, 50, 0.503866576352715, 1.963469143774074, 1.5461349057703653,0.41733423800370884
5, 10, 60, 0.4282962215808798, 1.8480064557713085, 1.5461349057703653,0.30187155000094323
6, 10, 70, 0.3445150655938074, 1.7381469274599803, 1.5461349057703653,0.19201202168961506
7, 12, 82, 0.2991534243322233, 1.6908676713234452, 1.5461349057703653,0.1447327655530799
8, 12, 94, 0.23936340851277887, 1.6389817512816403, 1.5461349057703653,0.09284684551127498
9, 12, 106, 0.18820155638700298, 1.603198821513824, 1.5461349057703653,0.057063915743458704
10, 99, 205, 0.17168766998418428, 1.5942218021698027, 1.5461349057703653,0.04808689639943742
11, 99, 304, 0.14568301554573626, 1.5803140730362082, 1.5461349057703653,0.034179167265842914
12, 99, 403, 0.12025018521605355, 1.5690065636988866, 1.5461349057703653,0.022871657928521305
13, 110, 513, 0.10451524557206888, 1.5631506364874432, 1.5461349057703653,0.01701573071707796
14, 212, 725, 0.08979112906795648, 1.55859028262185, 1.5461349057703653,0.01245537685148479
15, 212, 937, 0.07418833987432802, 1.554434523274539, 1.5461349057703653,0.008299617504173629
16, 471, 1408, 0.06507249101290755, 1.552552952677683, 1.5461349057703653,0.0064180469073176205
17, 471, 1879, 0.054216634704237064, 1.5504934428744224, 1.5461349057703653,0.004358537104057092
18, 753, 2632, 0.04728988510790663, 1.5494066317953232, 1.5461349057703653,0.003271726024957955
19, 753, 3385, 0.03890512854980707, 1.5483076849808621, 1.5461349057703653,0.0021727792104968557
20, 1344, 4729, 0.03351340620363661, 1.547719121382434, 1.5461349057703653,0.0015842156120686735
21, 2252, 6981, 0.029314160889867342, 1.547334653718665, 1.5461349057703653,0.0011997479482996898
22, 2252, 9233, 0.024570704406033428, 1.5469584036638107, 1.5461349057703653,0.0008234978934453796
23, 3901, 13134, 0.021630575736202955, 1.5467625740952455, 1.5461349057703653,0.0006276683248802595
24, 4469, 17603, 0.018753940690696365, 1.5465982558727895, 1.5461349057703653,0.0004633501024242648
25, 10918, 28521, 0.017219221436053183, 1.5465291606798475, 1.5461349057703653,0.00039425490948219455
26, 10918, 39439, 0.014742841531840458, 1.5464191064255277, 1.5461349057703653,0.00028420065516243653
27, 10918, 50357, 0.012807909946588798, 1.5463464741204793, 1.5461349057703653,0.00021156835011404418
28, 12190, 62547, 0.010992466244517659, 1.546286998579153, 1.5461349057703653,0.00015209280878769604
29, 17745, 80292, 0.009568207921167932, 1.5462483240834926, 1.5461349057703653,0.00011341831312727813
30, 27891, 108183, 0.008440677737747714, 1.5462219518361249, 1.5461349057703653,8.70460657595995e-05
31, 42387, 150570, 0.0074497650331905325, 1.546201843357507, 1.5461349057703653,6.69375871418243e-05
32, 49301, 199871, 0.006632141806429168, 1.5461873191875342, 1.5461349057703653,5.2413417168883925e-05
33, 75185, 275056, 0.005984799536930855, 1.5461776680206754, 1.5461349057703653,4.276225031007996e-05
34, 87450, 362506, 0.0052858686836977165, 1.546168183991719, 1.5461349057703653,3.327822135368308e-05
35, 87450, 449956, 0.004591010398937399, 1.5461593723830132, 1.5461349057703653,2.446661264787764e-05
36, 163639, 613595, 0.004131168918970793, 1.5461546951246665, 1.5461349057703653,1.9789354301247286e-05
37, 220335, 833930, 0.003686901202678087, 1.5461505823761912, 1.5461349057703653,1.5676605825909462e-05
38, 296204, 1130134, 0.0032903321563875865, 1.5461473462332609, 1.5461349057703653,1.244046289561318e-05
39, 296204, 1426338, 0.0029185900288898493, 1.5461445604832693, 1.5461349057703653,9.654712904039187e-06
40, 473824, 1900162, 0.002615068205992163, 1.546142644000726, 1.5461349057703653,7.738230360709863e-06
41, 473824, 2373986, 0.002323235883706227, 1.5461409499735916, 1.5461349057703653,6.04420322636301e-06
42, 514933, 2888919, 0.0020546439488755897, 1.5461395854035562, 1.5461349057703653,4.679633190951549e-06
43, 598843, 3487762, 0.0018265628351921193, 1.5461385952209095, 1.5461349057703653,3.6894505441864567e-06
44, 964475, 4452237, 0.0016203507109641651, 1.5461377857318004, 1.5461349057703653,2.8799614351093794e-06
45, 1434612, 5886849, 0.0014446822506060284, 1.5461371909531327, 1.5461349057703653,2.2851827674585934e-06
46, 1464290, 7351139, 0.0012787847721843055, 1.5461366817373177, 1.5461349057703653,1.7759669523886856e-06
47, 2545305, 9896444, 0.001142974409268832, 1.5461363199564138, 1.5461349057703653,1.4141860484873092e-06
48, 2545305, 12441749, 0.0010212606908098858, 1.5461360343446942, 1.5461349057703653,1.1285743288791394e-06
49, 2648646, 15090395, 0.0009146590780502989, 1.5461358184265794, 1.5461349057703653,9.126562141581473e-07
50, 3947658, 19038053, 0.0008132116543072482, 1.546135625512831, 1.5461349057703653,7.197424656268936e-07
51, 5697390, 24735443, 0.0007347448831318404, 1.5461354989891818, 1.5461349057703653,5.932188165136409e-07
52, 5697390, 30432833, 0.0006474130385974402, 1.5461353606820503, 1.5461349057703653,4.549116849883461e-07
53, 7532013, 37964846, 0.0005827950700998546, 1.5461352760053182, 1.5461349057703653,3.7023495291776953e-07
54, 10336898, 48301744, 0.0005184504720861358, 1.5461351996833477, 1.5461349057703653,2.9391298239644925e-07
55, 13028787, 61330531, 0.0004651513286479604, 1.5461351413499156, 1.5461349057703653,2.355795503117264e-07
56, 13489690, 74820221, 0.0004124520112020576, 1.5461350885759948, 1.5461349057703653,1.8280562952277535e-07
57, 16410313, 91230534, 0.0003680872583718992, 1.5461350492617099, 1.5461349057703653,1.434913445841346e-07
58, 23750400, 114980934, 0.000333787588057209, 1.5461350246400078, 1.5461349057703653,1.1886964257357135e-07
59, 38109478, 153090412, 0.00030157226347225205, 1.5461350031938388, 1.5461349057703653,9.742347351071601e-08


==> Results/BasicExample/statistics_050.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 0.5)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.9057811715971347, 2.9276902200805117, 1.5461349057703653,1.3815553143101464
2, 10, 30, 0.8339119739739913, 2.7162632784702616, 1.5461349057703653,1.1701283726998963
3, 10, 40, 0.7647176257840952, 2.5242435457187136, 1.5461349057703653,0.9781086399483483
4, 10, 50, 0.7083529137354659, 2.382930128876836, 1.5461349057703653,0.8367952231064706
5, 10, 60, 0.6528272360341713, 2.256729199964954, 1.5461349057703653,0.7105942941945886
6, 10, 70, 0.5908938368100956, 2.12528348065364, 1.5461349057703653,0.5791485748832748
7, 10, 80, 0.5463157462118727, 2.0405472235095155, 1.5461349057703653,0.4944123177391502
8, 10, 90, 0.49051018608433333, 1.9445109353235537, 1.5461349057703653,0.3983760295531884
9, 10, 100, 0.4510454265429605, 1.883279655816154, 1.5461349057703653,0.3371447500457887
10, 10, 110, 0.4115235507671779, 1.826370558701142, 1.5461349057703653,0.2802356529307768
11, 12, 122, 0.383382768548687, 1.7892422894690676, 1.5461349057703653,0.24310738369870233
12, 12, 134, 0.3490286539728748, 1.7463252403509013, 1.5461349057703653,0.20019033458053603
13, 12, 146, 0.31599819468538093, 1.7097428355178037, 1.5461349057703653,0.16360792974743843
14, 14, 160, 0.29036768682988484, 1.6830607943817384, 1.5461349057703653,0.13692588861137311
15, 16, 176, 0.2650997856639316, 1.6595868337302817, 1.5461349057703653,0.11345192795991643
16, 24, 200, 0.24431387760435377, 1.642494406854307, 1.5461349057703653,0.09635950108394176
17, 51, 251, 0.23316199983216573, 1.6341680926664173, 1.5461349057703653,0.088033186896052
18, 51, 302, 0.21451100432197676, 1.6200880827268003, 1.5461349057703653,0.073953176956435
19, 51, 353, 0.19494718319048462, 1.6069186175215828, 1.5461349057703653,0.06078371175121755
20, 51, 404, 0.1780866920625829, 1.5964606614313919, 1.5461349057703653,0.050325755661026594
21, 109, 513, 0.16905564259757364, 1.5915357209249115, 1.5461349057703653,0.04540081515454619
22, 109, 622, 0.15617096251792803, 1.5847575931202522, 1.5461349057703653,0.03862268734988694
23, 109, 731, 0.14188507049772525, 1.5778138647697133, 1.5461349057703653,0.03167895899934803
24, 109, 840, 0.13164816392587916, 1.5732702367622005, 1.5461349057703653,0.027135330991835183
25, 118, 958, 0.12196420499185642, 1.5693898535321917, 1.5461349057703653,0.02325494776182646
26, 118, 1076, 0.11183606135826266, 1.5656181107321678, 1.5461349057703653,0.019483204961802558
27, 118, 1194, 0.10100630224829832, 1.5618953826710902, 1.5461349057703653,0.015760476900724907
28, 189, 1383, 0.093910100797663, 1.5597168942374424, 1.5461349057703653,0.013581988467077144
29, 210, 1593, 0.08668237175133547, 1.5576888703366294, 1.5461349057703653,0.011553964566264119
30, 210, 1803, 0.08043715916025704, 1.5559665368890334, 1.5461349057703653,0.009831631118668138
31, 270, 2073, 0.07439860692360845, 1.5545104420903642, 1.5461349057703653,0.008375536319998877
32, 270, 2343, 0.06731986497287308, 1.5529242781314307, 1.5461349057703653,0.006789372361065471
33, 397, 2740, 0.06226320248283218, 1.5519436823558959, 1.5461349057703653,0.005808776585530584
34, 430, 3170, 0.057595480966432064, 1.5510898540704943, 1.5461349057703653,0.004954948300128992
35, 695, 3865, 0.053717323426888564, 1.5504231309301217, 1.5461349057703653,0.004288225159756465
36, 695, 4560, 0.049125796368459894, 1.5496992863570624, 1.5461349057703653,0.003564380586697169
37, 1176, 5736, 0.04608308612997658, 1.5492561646827967, 1.5461349057703653,0.003121258912431424
38, 1176, 6912, 0.041764702526424245, 1.5486661523714373, 1.5461349057703653,0.002531246601072068
39, 1265, 8177, 0.03880840919942467, 1.548313162095263, 1.5461349057703653,0.002178256324897765
40, 2365, 10542, 0.036751574762613384, 1.5480845395569633, 1.5461349057703653,0.0019496337865980706
41, 2365, 12907, 0.033630992578431274, 1.5477492416233056, 1.5461349057703653,0.0016143358529403518
42, 2638, 15545, 0.031578489827490716, 1.5475532625360136, 1.5461349057703653,0.0014183567656482765
43, 3534, 19079, 0.02989881728351059, 1.5474054546387321, 1.5461349057703653,0.0012705488683668609
44, 3534, 22613, 0.028087002180297603, 1.5472552670219566, 1.5461349057703653,0.0011203612515913175
45, 3534, 26147, 0.025699810489425386, 1.5470628910119775, 1.5461349057703653,0.0009279852416121948
46, 3534, 29681, 0.023644103689446694, 1.54691339393837, 1.5461349057703653,0.0007784881680046318
47, 5666, 35347, 0.022290948903111667, 1.546827442445607, 1.5461349057703653,0.0006925366752417172
48, 5666, 41013, 0.020814783355176177, 1.5467350292408546, 1.5461349057703653,0.0006001234704893221
49, 5666, 46679, 0.019278257668510632, 1.5466463198085991, 1.5461349057703653,0.0005114140382338483
50, 5666, 52345, 0.017769052694887686, 1.546564281114266, 1.5461349057703653,0.0004293753439006398
51, 5666, 58011, 0.016439562447385845, 1.5464982574991588, 1.5461349057703653,0.0003633517287935373
52, 9622, 67633, 0.015531952105724113, 1.5464597473088388, 1.5461349057703653,0.0003248415384735637
53, 10818, 78451, 0.01459798321902362, 1.5464206564083858, 1.5461349057703653,0.0002857506380204988
54, 10818, 89269, 0.013462249308934282, 1.5463749640131292, 1.5461349057703653,0.00024005824276396304
55, 15167, 104436, 0.01262341121733641, 1.546344783652784, 1.5461349057703653,0.00020987788241866312
56, 15722, 120158, 0.011792450287194679, 1.5463168270812504, 1.5461349057703653,0.00018192131088512475
57, 28591, 148749, 0.01120839978138063, 1.546299462994969, 1.5461349057703653,0.0001645572246036231
58, 28591, 177340, 0.01044232359072155, 1.546276071923256, 1.5461349057703653,0.00014116615289072598
59, 36796, 214136, 0.009926160159855051, 1.5462625237452836, 1.5461349057703653,0.00012761797491833704
60, 36796, 250932, 0.009274751358259909, 1.5462454077846035, 1.5461349057703653,0.00011050201423823403
61, 36796, 287728, 0.008700853620642057, 1.5462318796866965, 1.5461349057703653,9.697391633123331e-05
62, 36796, 324524, 0.008101573402010166, 1.5462182914626876, 1.5461349057703653,8.338569232235749e-05
63, 36796, 361320, 0.00755599886098401, 1.5462067289764738, 1.5461349057703653,7.182320610854553e-05
64, 37530, 398850, 0.0070518642853198855, 1.5461968394456649, 1.5461349057703653,6.193367529960803e-05
65, 75521, 474371, 0.006694199827762342, 1.5461909080933618, 1.5461349057703653,5.600232299651786e-05
66, 75521, 549892, 0.006268158059187841, 1.5461835765850025, 1.5461349057703653,4.867081463721945e-05
67, 75521, 625413, 0.005887773407289384, 1.5461776167663484, 1.5461349057703653,4.271099598307515e-05
68, 107538, 732951, 0.005581319925742383, 1.5461731380883454, 1.5461349057703653,3.823231798016913e-05
69, 107538, 840489, 0.0052507263403997915, 1.5461686191013175, 1.5461349057703653,3.371333095225637e-05
70, 137381, 977870, 0.004960104609014595, 1.546164928772125, 1.5461349057703653,3.0023001759804657e-05
71, 137381, 1115251, 0.0046351577199144995, 1.5461608003072576, 1.5461349057703653,2.5894536892279163e-05
72, 147707, 1262958, 0.004385126887576248, 1.5461580283882332, 1.5461349057703653,2.3122617867965545e-05
73, 207711, 1470669, 0.004152280158179568, 1.5461555635497666, 1.5461349057703653,2.0657779401300758e-05
74, 207711, 1678380, 0.003889755229177637, 1.546152913246623, 1.5461349057703653,1.8007476257686506e-05
75, 212606, 1890986, 0.003666483928855973, 1.5461508296006752, 1.5461349057703653,1.5923830309905185e-05
76, 212606, 2103592, 0.003454957225353618, 1.5461489683492335, 1.5461349057703653,1.4062578868268005e-05
77, 212606, 2316198, 0.0032642439088999948, 1.5461474315274228, 1.5461349057703653,1.2525757057568754e-05
78, 212606, 2528804, 0.003036855833171337, 1.546145621031326, 1.5461349057703653,1.0715260960747486e-05
79, 269856, 2798660, 0.0028503534297522866, 1.5461442729305412, 1.5461349057703653,9.36716017596595e-06
80, 327520, 3126180, 0.0026985356089158554, 1.5461432976416933, 1.5461349057703653,8.39187132806174e-06
81, 387667, 3513847, 0.002532513507206417, 1.5461422442102903, 1.5461349057703653,7.338439925064222e-06
82, 548633, 4062480, 0.002391614205599746, 1.5461414355115872, 1.5461349057703653,6.529741221950047e-06
83, 680197, 4742677, 0.002262461300508299, 1.5461407509601701, 1.5461349057703653,5.845189804842832e-06
84, 680197, 5422874, 0.0021275112451223897, 1.5461400498527185, 1.5461349057703653,5.144082353192303e-06
85, 680197, 6103071, 0.0019892396910563695, 1.5461393590906785, 1.5461349057703653,4.453320313180242e-06
86, 851423, 6954494, 0.001884776732560649, 1.546138896712328, 1.5461349057703653,3.990941962683792e-06
87, 1079150, 8033644, 0.0017851365142318612, 1.5461384776130827, 1.5461349057703653,3.5718427173758727e-06
88, 1079150, 9112794, 0.001679584554397214, 1.5461380556362767, 1.5461349057703653,3.1498659114337357e-06
89, 1079150, 10191944, 0.0015846810445999168, 1.5461376977996473, 1.5461349057703653,2.7920292819949566e-06
90, 1241815, 11433759, 0.0015036537695769794, 1.54613743056138, 1.5461349057703653,2.5247910147019326e-06
91, 1278916, 12712675, 0.0014180742945723425, 1.546137148084917, 1.5461349057703653,2.2423145518146725e-06
92, 1722197, 14434872, 0.0013411001104629218, 1.5461369090852664, 1.5461349057703653,2.0033149010778573e-06
93, 1789553, 16224425, 0.0012654040700484732, 1.5461366830200571, 1.5461349057703653,1.7772496918588843e-06
94, 1840077, 18064502, 0.001198857364513847, 1.546136509425543, 1.5461349057703653,1.6036551777620645e-06
95, 2201206, 20265708, 0.0011407707462280786, 1.5461363582514174, 1.5461349057703653,1.452481052099941e-06
96, 2418743, 22684451, 0.0010769060756170888, 1.5461361935073294, 1.5461349057703653,1.2877369641728365e-06
97, 2563641, 25248092, 0.0010113014512077938, 1.546136036240031, 1.5461349057703653,1.1304696656555535e-06
98, 3609666, 28857758, 0.0009553999504661164, 1.54613591260233, 1.5461349057703653,1.0068319646894253e-06
99, 3991232, 32848990, 0.0009062551636309428, 1.546135811520492, 1.5461349057703653,9.05750126678484e-07


==> Results/BasicExample/statistics_100.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 1.0)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.9057811715971347, 2.9276902200805117, 1.5461349057703653,1.3815553143101464
2, 10, 30, 0.8339119739739913, 2.7162632784702616, 1.5461349057703653,1.1701283726998963
3, 10, 40, 0.7647176257840952, 2.5242435457187136, 1.5461349057703653,0.9781086399483483
4, 10, 50, 0.7083529137354659, 2.382930128876836, 1.5461349057703653,0.8367952231064706
5, 10, 60, 0.6528272360341713, 2.256729199964954, 1.5461349057703653,0.7105942941945886
6, 10, 70, 0.5908938368100956, 2.12528348065364, 1.5461349057703653,0.5791485748832748
7, 10, 80, 0.5463157462118727, 2.0405472235095155, 1.5461349057703653,0.4944123177391502
8, 10, 90, 0.49051018608433333, 1.9445109353235537, 1.5461349057703653,0.3983760295531884
9, 10, 100, 0.4510454265429605, 1.883279655816154, 1.5461349057703653,0.3371447500457887
10, 10, 110, 0.4115235507671779, 1.826370558701142, 1.5461349057703653,0.2802356529307768
11, 10, 120, 0.383382768548687, 1.7892422894690676, 1.5461349057703653,0.24310738369870233
12, 10, 130, 0.34555852451120384, 1.742104988795993, 1.5461349057703653,0.19597008302562768
13, 10, 140, 0.31888993354071815, 1.7127119992101654, 1.5461349057703653,0.1665770934398001
14, 10, 150, 0.2933613047879884, 1.6859712834100518, 1.5461349057703653,0.13983637763968648
15, 10, 160, 0.26595736336980164, 1.6608889737673087, 1.5461349057703653,0.11475406799694343
16, 10, 170, 0.24199283541840008, 1.6399895142263712, 1.5461349057703653,0.0938546084560059
17, 10, 180, 0.2214715498829259, 1.6244021456388817, 1.5461349057703653,0.07826723986851647
18, 10, 190, 0.20965592114671294, 1.616571944794879, 1.5461349057703653,0.0704370390245137
19, 13, 203, 0.2052936260796229, 1.6138893257550215, 1.5461349057703653,0.06775441998465626
20, 13, 216, 0.18945760331185083, 1.6038216311889641, 1.5461349057703653,0.05768672541859887
21, 13, 229, 0.16828376931411004, 1.5912566357989408, 1.5461349057703653,0.04512173002857556
22, 13, 242, 0.15382356305698316, 1.5831434059596403, 1.5461349057703653,0.03700850018927504
23, 45, 287, 0.15163929977319276, 1.5821984381632903, 1.5461349057703653,0.036063532392925035
24, 45, 332, 0.13878535151719112, 1.5762012969894938, 1.5461349057703653,0.030066391219128574
25, 45, 377, 0.1270649064432481, 1.5710747609474236, 1.5461349057703653,0.024939855177058323
26, 45, 422, 0.11760879351478795, 1.5675393676255513, 1.5461349057703653,0.021404461855186074
27, 45, 467, 0.11301470427953954, 1.565992610763113, 1.5461349057703653,0.01985770499274775
28, 45, 512, 0.10614230097814246, 1.563637712423351, 1.5461349057703653,0.017502806652985647
29, 45, 557, 0.09728318075762123, 1.560725358570546, 1.5461349057703653,0.014590452800180786
30, 45, 602, 0.09022368364941055, 1.5586975649109769, 1.5461349057703653,0.01256265914061161
31, 45, 647, 0.07961720501336637, 1.5557328141392066, 1.5461349057703653,0.009597908368841335
32, 65, 712, 0.07352557325393244, 1.5542574617048106, 1.5461349057703653,0.00812255593444533
33, 65, 777, 0.06781239241255904, 1.5529817205571301, 1.5461349057703653,0.006846814786764854
34, 65, 842, 0.062488814444399854, 1.5519505359474628, 1.5461349057703653,0.005815630177097519
35, 112, 954, 0.06084528409418843, 1.551649595451386, 1.5461349057703653,0.005514689681020757
36, 112, 1066, 0.055350972202130914, 1.550669113766802, 1.5461349057703653,0.004534207996436779
37, 112, 1178, 0.04948819300409351, 1.5497099559583563, 1.5461349057703653,0.00357505018799098
38, 112, 1290, 0.04568970245032567, 1.5491698027316567, 1.5461349057703653,0.0030348969612914445
39, 112, 1402, 0.044398345608827466, 1.5490377568409786, 1.5461349057703653,0.002902851070613277
40, 112, 1514, 0.039274409747949934, 1.548355960766557, 1.5461349057703653,0.0022210549961916293
41, 112, 1626, 0.038523785558630536, 1.548274839212737, 1.5461349057703653,0.002139933442371733
42, 175, 1801, 0.03624677021589724, 1.5480182724156664, 1.5461349057703653,0.0018833666453010878
43, 203, 2004, 0.03372822015170688, 1.5477558786708414, 1.5461349057703653,0.0016209729004761364
44, 203, 2207, 0.030545727043209132, 1.5474486062776627, 1.5461349057703653,0.0013137005072973995
45, 203, 2410, 0.026700338899653276, 1.547118503988475, 1.5461349057703653,0.0009835982181096714
46, 602, 3012, 0.025243300541299855, 1.5470271391482995, 1.5461349057703653,0.000892233377934204
47, 681, 3693, 0.023886431038962475, 1.5469336348589309, 1.5461349057703653,0.0007987290885655973
48, 681, 4374, 0.02206478108040944, 1.5468105463633923, 1.5461349057703653,0.0006756405930270493
49, 1013, 5387, 0.020590875313028598, 1.5467163288184584, 1.5461349057703653,0.0005814230480931659
50, 1013, 6400, 0.01893641668907414, 1.5466202608929331, 1.5461349057703653,0.0004853551225678654
51, 1013, 7413, 0.01721700819623706, 1.5465329566468098, 1.5461349057703653,0.0003980508764445112
52, 1013, 8426, 0.01630579831226774, 1.5464901238302893, 1.5461349057703653,0.0003552180599240007
53, 1470, 9896, 0.015697681528507083, 1.546464986045219, 1.5461349057703653,0.00033008027485381675
54, 1470, 11366, 0.01431839027802972, 1.5464053321719229, 1.5461349057703653,0.0002704264015576108
55, 2080, 13446, 0.013304424220997256, 1.5463675568687114, 1.5461349057703653,0.00023265109834613718
56, 3385, 16831, 0.012777160406060849, 1.5463503298319283, 1.5461349057703653,0.00021542406156305205
57, 3385, 20216, 0.012391872196706927, 1.5463381382673016, 1.5461349057703653,0.00020323249693632306
58, 3385, 23601, 0.011426543639638386, 1.546306056211236, 1.5461349057703653,0.00017115044087079312
59, 3385, 26986, 0.010583456333719668, 1.5462795089641441, 1.5461349057703653,0.00014460319377884723
60, 3385, 30371, 0.009628551755159018, 1.5462526818160316, 1.5461349057703653,0.00011777604566631794
61, 3536, 33907, 0.009333263808704792, 1.5462469699809591, 1.5461349057703653,0.00011206421059384297
62, 3776, 37683, 0.00884535405201529, 1.546235561921964, 1.5461349057703653,0.00010065615159882135
63, 3776, 41459, 0.008186531580299115, 1.5462211752385884, 1.5461349057703653,8.626946822309911e-05
64, 5867, 47326, 0.007635181868123057, 1.5462093770633956, 1.5461349057703653,7.44712930302871e-05
65, 5867, 53193, 0.006960923512618044, 1.5461953802456223, 1.5461349057703653,6.047447525703298e-05
66, 5867, 59060, 0.006449659669940743, 1.5461860507920906, 1.5461349057703653,5.114502172531843e-05
67, 6222, 65282, 0.0062685977784859995, 1.5461836962032258, 1.5461349057703653,4.879043286054596e-05
68, 6222, 71504, 0.005788784054554007, 1.5461758212570338, 1.5461349057703653,4.091548666851352e-05
69, 18370, 89874, 0.005564367424523598, 1.5461727872855553, 1.5461349057703653,3.7881515190019144e-05
70, 18370, 108244, 0.005237284486738522, 1.5461682836511694, 1.5461349057703653,3.337788080415294e-05
71, 21285, 129529, 0.0049245513813346055, 1.5461642444576997, 1.5461349057703653,2.9338687334456992e-05
72, 21285, 150814, 0.004706468951140052, 1.5461617120474662, 1.5461349057703653,2.6806277100943632e-05
73, 35729, 186543, 0.004487993611885314, 1.5461592847257442, 1.5461349057703653,2.4378955378878686e-05
74, 43994, 230537, 0.004333266009161431, 1.5461578557234628, 1.5461349057703653,2.2949953097484155e-05
75, 43994, 274531, 0.004072134988726242, 1.546155086029019, 1.5461349057703653,2.018025865369033e-05
76, 43994, 318525, 0.0038530815313051296, 1.5461530730881385, 1.5461349057703653,1.8167317773265523e-05
77, 43994, 362519, 0.003550534633612041, 1.5461500104469836, 1.5461349057703653,1.5104676618360457e-05
78, 43994, 406513, 0.003347646213831283, 1.5461482886277975, 1.5461349057703653,1.3382857432242545e-05
79, 60255, 466768, 0.0032138643908109655, 1.5461473086968307, 1.5461349057703653,1.2402926465426845e-05
80, 60255, 527023, 0.0030045153055411754, 1.5461455725266149, 1.5461349057703653,1.0666756249610998e-05
81, 62231, 589254, 0.0028343485131130455, 1.5461443917361875, 1.5461349057703653,9.485965822175757e-06
82, 90589, 679843, 0.002697897361742022, 1.5461434729518924, 1.5461349057703653,8.56718152708602e-06
83, 90589, 770432, 0.002526784612114512, 1.5461423358421142, 1.5461349057703653,7.43007174897059e-06
84, 90589, 861021, 0.00247747455134918, 1.5461422166102354, 1.5461349057703653,7.310839870156016e-06
85, 90589, 951610, 0.00231897593439626, 1.5461412488105146, 1.5461349057703653,6.343040149348056e-06
86, 90589, 1042199, 0.002164894050142361, 1.546140334681061, 1.5461349057703653,5.428910695659539e-06
87, 90589, 1132788, 0.0020276445100235524, 1.5461396191057268, 1.5461349057703653,4.713335361561377e-06
88, 90589, 1223377, 0.0019193832513137786, 1.5461391001054599, 1.5461349057703653,4.194335094576118e-06
89, 92617, 1315994, 0.0018338620478435953, 1.5461387338075383, 1.5461349057703653,3.828037173025933e-06
90, 131330, 1447324, 0.0017332821554994237, 1.546138303629936, 1.5461349057703653,3.397859570819506e-06
91, 181275, 1628599, 0.0016407365961555239, 1.546137952286765, 1.5461349057703653,3.0465163998183442e-06
92, 228842, 1857441, 0.0015509947302247788, 1.5461376201678216, 1.5461349057703653,2.7143974563603734e-06
93, 228842, 2086283, 0.0014694118851100776, 1.5461373407538774, 1.5461349057703653,2.434983512156208e-06
94, 228842, 2315125, 0.0014239608628346383, 1.5461372399874016, 1.5461349057703653,2.3342170363260806e-06
95, 228842, 2543967, 0.0013098942785149034, 1.5461368422067407, 1.5461349057703653,1.936436375471473e-06
96, 337783, 2881750, 0.0012416073439918875, 1.546136642926377, 1.5461349057703653,1.7371560117052098e-06
97, 337783, 3219533, 0.001173357465185407, 1.5461364547253562, 1.5461349057703653,1.5489549909375455e-06
98, 337783, 3557316, 0.001099313394072436, 1.5461362587366088, 1.5461349057703653,1.3529662434841327e-06
99, 348137, 3905453, 0.0010414763826619821, 1.5461361093865928, 1.5461349057703653,1.2036162275741447e-06


==> Results/BasicExample/statistics_150.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 1.5)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.9057811715971347, 2.9276902200805117, 1.5461349057703653,1.3815553143101464
2, 10, 30, 0.8339119739739913, 2.7162632784702616, 1.5461349057703653,1.1701283726998963
3, 10, 40, 0.7647176257840952, 2.5242435457187136, 1.5461349057703653,0.9781086399483483
4, 10, 50, 0.7083529137354659, 2.382930128876836, 1.5461349057703653,0.8367952231064706
5, 10, 60, 0.6528272360341713, 2.256729199964954, 1.5461349057703653,0.7105942941945886
6, 10, 70, 0.5908938368100956, 2.12528348065364, 1.5461349057703653,0.5791485748832748
7, 10, 80, 0.5463157462118727, 2.0405472235095155, 1.5461349057703653,0.4944123177391502
8, 10, 90, 0.49051018608433333, 1.9445109353235537, 1.5461349057703653,0.3983760295531884
9, 10, 100, 0.4510454265429605, 1.883279655816154, 1.5461349057703653,0.3371447500457887
10, 10, 110, 0.4115235507671779, 1.826370558701142, 1.5461349057703653,0.2802356529307768
11, 10, 120, 0.383382768548687, 1.7892422894690676, 1.5461349057703653,0.24310738369870233
12, 10, 130, 0.34555852451120384, 1.742104988795993, 1.5461349057703653,0.19597008302562768
13, 10, 140, 0.31888993354071815, 1.7127119992101654, 1.5461349057703653,0.1665770934398001
14, 10, 150, 0.2933613047879884, 1.6859712834100518, 1.5461349057703653,0.13983637763968648
15, 10, 160, 0.26595736336980164, 1.6608889737673087, 1.5461349057703653,0.11475406799694343
16, 10, 170, 0.24199283541840008, 1.6399895142263712, 1.5461349057703653,0.0938546084560059
17, 10, 180, 0.2214715498829259, 1.6244021456388817, 1.5461349057703653,0.07826723986851647
18, 10, 190, 0.20965592114671294, 1.616571944794879, 1.5461349057703653,0.0704370390245137
19, 10, 200, 0.2052936260796229, 1.6138893257550215, 1.5461349057703653,0.06775441998465626
20, 10, 210, 0.1937407733937976, 1.6070554987094299, 1.5461349057703653,0.0609205929390646
21, 10, 220, 0.16980042720081714, 1.5921251937874956, 1.5461349057703653,0.04599028801713034
22, 10, 230, 0.15725750069211122, 1.5852327083354882, 1.5461349057703653,0.03909780256512296
23, 10, 240, 0.13839930598873643, 1.575829677813996, 1.5461349057703653,0.02969477204363069
24, 11, 251, 0.14340480819207654, 1.5782019035449726, 1.5461349057703653,0.03206699777460731
25, 11, 262, 0.13207415254277868, 1.5732704414109924, 1.5461349057703653,0.027135535640627095
26, 11, 273, 0.12580375519984252, 1.5707441292339557, 1.5461349057703653,0.0246092234635904
27, 11, 284, 0.11302194228506221, 1.56607394101961, 1.5461349057703653,0.019939035249244785
28, 11, 295, 0.10282892578630042, 1.5622283470666682, 1.5461349057703653,0.01609344129630297
29, 12, 307, 0.09501538002829733, 1.5598730792041677, 1.5461349057703653,0.013738173433802459
30, 12, 319, 0.0863229251539524, 1.5575431970081437, 1.5461349057703653,0.011408291237778423
31, 12, 331, 0.07817823412651188, 1.5553219719302727, 1.5461349057703653,0.009187066159907387
32, 12, 343, 0.08052508058560652, 1.555967240237403, 1.5461349057703653,0.009832334467037684
33, 12, 355, 0.07346111392608523, 1.5545273741504626, 1.5461349057703653,0.008392468380097329
34, 15, 370, 0.0720221407024919, 1.5541720231804586, 1.5461349057703653,0.008037117410093275
35, 15, 385, 0.06651687715781868, 1.5529869709634574, 1.5461349057703653,0.006852065193092116
36, 15, 400, 0.06896989690605289, 1.553548270726238, 1.5461349057703653,0.007413364955872748
37, 27, 427, 0.06961335273522615, 1.5537681034737296, 1.5461349057703653,0.007633197703364347
38, 27, 454, 0.06596883783037867, 1.5529830273703542, 1.5461349057703653,0.006848121599988932
39, 27, 481, 0.06150511303934058, 1.55209589641432, 1.5461349057703653,0.005960990643954833
40, 27, 508, 0.06011766028976904, 1.5518056652334142, 1.5461349057703653,0.005670759463048958
41, 27, 535, 0.054595260345617146, 1.550766207599976, 1.5461349057703653,0.00463130182961069
42, 27, 562, 0.05212317409861828, 1.5504133852609792, 1.5461349057703653,0.0042784794906138846
43, 27, 589, 0.0492726201178415, 1.5499600614468458, 1.5461349057703653,0.0038251556764805628
44, 27, 616, 0.045246007076495405, 1.5493337349448366, 1.5461349057703653,0.0031988291744713404
45, 27, 643, 0.04382436813340098, 1.5491727831564481, 1.5461349057703653,0.0030378773860828545
46, 35, 678, 0.039878708366543114, 1.548632532266746, 1.5461349057703653,0.002497626496380745
47, 35, 713, 0.035308040332393875, 1.548043906819761, 1.5461349057703653,0.00190900104939562
48, 35, 748, 0.03254662316487931, 1.5477500835244842, 1.5461349057703653,0.0016151777541189016
49, 35, 783, 0.030800158417289152, 1.5475318613645006, 1.5461349057703653,0.0013969555941353295
50, 35, 818, 0.027651363800725644, 1.5472650119955387, 1.5461349057703653,0.0011301062251733995
51, 35, 853, 0.028659238491199484, 1.5473552008108529, 1.5461349057703653,0.0012202950404875956
52, 35, 888, 0.027370904965937436, 1.5472502104438068, 1.5461349057703653,0.001115304673441564
53, 35, 923, 0.02378921825199107, 1.546964659237277, 1.5461349057703653,0.0008297534669117201
54, 35, 958, 0.022094786182396884, 1.5468681325088562, 1.5461349057703653,0.0007332267384909663
55, 35, 993, 0.017001091015875474, 1.5465329914449226, 1.5461349057703653,0.0003980856745573469
56, 70, 1063, 0.016820239947365697, 1.546520261361021, 1.5461349057703653,0.00038535559065566716
57, 70, 1133, 0.017023372024711974, 1.5465504897322577, 1.5461349057703653,0.0004155839618924517
58, 70, 1203, 0.01757830060307336, 1.5465843004047517, 1.5461349057703653,0.00044939463438642413
59, 70, 1273, 0.016729396720656636, 1.5465443096275913, 1.5461349057703653,0.00040940385722598727
60, 70, 1343, 0.0158908162024709, 1.546504280463786, 1.5461349057703653,0.00036937469342079865
61, 70, 1413, 0.013753529693859968, 1.546408648840842, 1.5461349057703653,0.000273743070476673
62, 70, 1483, 0.013659335424096574, 1.546397809627573, 1.5461349057703653,0.00026290385720773024
63, 70, 1553, 0.012375436581704724, 1.5463536493011374, 1.5461349057703653,0.00021874353077211417
64, 70, 1623, 0.013964294974018004, 1.5464287135629355, 1.5461349057703653,0.00029380779257026646
65, 70, 1693, 0.013909693815998717, 1.5464289688881259, 1.5461349057703653,0.00029406311776059013
66, 180, 1873, 0.01457769821517995, 1.5464632628669992, 1.5461349057703653,0.00032835709663392443
67, 180, 2053, 0.013207785984924577, 1.5464032571923405, 1.5461349057703653,0.00026835142197523254
68, 180, 2233, 0.012434494333650178, 1.5463853802592225, 1.5461349057703653,0.0002504744888571775
69, 180, 2413, 0.01151503431517694, 1.5463474065994398, 1.5461349057703653,0.0002125008290745356
70, 287, 2700, 0.009860742167756512, 1.5462923950035952, 1.5461349057703653,0.0001574892332298905
71, 287, 2987, 0.008673950708668414, 1.5462560647314767, 1.5461349057703653,0.00012115896111142277
72, 287, 3274, 0.008873509853981625, 1.5462619476915358, 1.5461349057703653,0.00012704192117052315
73, 287, 3561, 0.007429432312541122, 1.546220965564483, 1.5461349057703653,8.605979411768772e-05
74, 417, 3978, 0.007946717184856535, 1.5462368234632495, 1.5461349057703653,0.0001019176928842569
75, 417, 4395, 0.006658892313899432, 1.5462029012231402, 1.5461349057703653,6.799545277491603e-05
76, 936, 5331, 0.006939079039720232, 1.5462081968547223, 1.5461349057703653,7.329108435705223e-05
77, 936, 6267, 0.006856650302183082, 1.5462070008165703, 1.5461349057703653,7.209504620497853e-05
78, 936, 7203, 0.006471849863811923, 1.5461990694251015, 1.5461349057703653,6.416365473627117e-05
79, 936, 8139, 0.006364075913135992, 1.546197493498698, 1.5461349057703653,6.258772833267479e-05
80, 936, 9075, 0.005915734707782246, 1.5461879905812483, 1.5461349057703653,5.308481088306394e-05
81, 936, 10011, 0.005459312740401946, 1.5461797057077515, 1.5461349057703653,4.479993738626398e-05
82, 936, 10947, 0.005306589765756391, 1.5461791361316064, 1.5461349057703653,4.423036124112656e-05
83, 1618, 12565, 0.004999270553358133, 1.5461744456673987, 1.5461349057703653,3.9539897033424865e-05
84, 1751, 14316, 0.0050871554219121375, 1.5461755389847518, 1.5461349057703653,4.063321438652068e-05
85, 2135, 16451, 0.004649370840341652, 1.5461685967575975, 1.5461349057703653,3.369098723227104e-05
86, 2135, 18586, 0.003914717328484909, 1.546157205499045, 1.5461349057703653,2.2299728679620046e-05
87, 2135, 20721, 0.003681671905482144, 1.5461544415067752, 1.5461349057703653,1.953573640989248e-05
88, 2135, 22856, 0.0033006263943500475, 1.5461500918422986, 1.5461349057703653,1.5186071933293022e-05
89, 2135, 24991, 0.0035517811740020536, 1.5461528393745767, 1.5461349057703653,1.7933604211428644e-05
90, 2135, 27126, 0.0037562166556926154, 1.5461552726780292, 1.5461349057703653,2.0366907663937894e-05
91, 2135, 29261, 0.003172479178674886, 1.5461491580973332, 1.5461349057703653,1.4252326967945095e-05
92, 2135, 31396, 0.003066513415229996, 1.5461485336208143, 1.5461349057703653,1.3627850449005052e-05
93, 5783, 37179, 0.0031655851656966836, 1.546149557790668, 1.5461349057703653,1.4652020302818869e-05
94, 5783, 42962, 0.0028065202699378592, 1.5461467219173206, 1.5461349057703653,1.1816146955334617e-05
95, 8218, 51180, 0.002691729615446743, 1.546145700327802, 1.5461349057703653,1.0794557436799579e-05
96, 8218, 59398, 0.0024496042194220072, 1.5461437362333499, 1.5461349057703653,8.830462984610321e-06
97, 8218, 67616, 0.002044301848407563, 1.5461408519832183, 1.5461349057703653,5.946212852991906e-06
98, 8218, 75834, 0.0019462246138017296, 1.5461403762801105, 1.5461349057703653,5.470509745197916e-06
99, 8218, 84052, 0.001975650670649213, 1.546140599845542, 1.5461349057703653,5.694075176698732e-06


==> Results/BasicExample/statistics_fix10e1.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 1.5)
0, 10, 10, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 10, 20, 0.9057811715971347, 2.9276902200805117, 1.5461349057703653,1.3815553143101464
2, 10, 30, 0.8339119739739913, 2.7162632784702616, 1.5461349057703653,1.1701283726998963
3, 10, 40, 0.7647176257840952, 2.5242435457187136, 1.5461349057703653,0.9781086399483483
4, 10, 50, 0.7083529137354659, 2.382930128876836, 1.5461349057703653,0.8367952231064706
5, 10, 60, 0.6528272360341713, 2.256729199964954, 1.5461349057703653,0.7105942941945886
6, 10, 70, 0.5908938368100956, 2.12528348065364, 1.5461349057703653,0.5791485748832748
7, 10, 80, 0.5463157462118727, 2.0405472235095155, 1.5461349057703653,0.4944123177391502
8, 10, 90, 0.49051018608433333, 1.9445109353235537, 1.5461349057703653,0.3983760295531884
9, 10, 100, 0.4510454265429605, 1.883279655816154, 1.5461349057703653,0.3371447500457887
10, 10, 110, 0.4115235507671779, 1.826370558701142, 1.5461349057703653,0.2802356529307768
11, 10, 120, 0.383382768548687, 1.7892422894690676, 1.5461349057703653,0.24310738369870233
12, 10, 130, 0.34555852451120384, 1.742104988795993, 1.5461349057703653,0.19597008302562768
13, 10, 140, 0.31888993354071815, 1.7127119992101654, 1.5461349057703653,0.1665770934398001
14, 10, 150, 0.2933613047879884, 1.6859712834100518, 1.5461349057703653,0.13983637763968648
15, 10, 160, 0.26595736336980164, 1.6608889737673087, 1.5461349057703653,0.11475406799694343
16, 10, 170, 0.24199283541840008, 1.6399895142263712, 1.5461349057703653,0.0938546084560059
17, 10, 180, 0.2214715498829259, 1.6244021456388817, 1.5461349057703653,0.07826723986851647
18, 10, 190, 0.20965592114671294, 1.616571944794879, 1.5461349057703653,0.0704370390245137
19, 10, 200, 0.2052936260796229, 1.6138893257550215, 1.5461349057703653,0.06775441998465626
20, 10, 210, 0.1937407733937976, 1.6070554987094299, 1.5461349057703653,0.0609205929390646
21, 10, 220, 0.16980042720081714, 1.5921251937874956, 1.5461349057703653,0.04599028801713034
22, 10, 230, 0.15725750069211122, 1.5852327083354882, 1.5461349057703653,0.03909780256512296
23, 10, 240, 0.13839930598873643, 1.575829677813996, 1.5461349057703653,0.02969477204363069
24, 10, 250, 0.14340480819207654, 1.5782019035449726, 1.5461349057703653,0.03206699777460731
25, 10, 260, 0.13076418443591611, 1.572732614145906, 1.5461349057703653,0.026597708375540652
26, 10, 270, 0.13089634268979525, 1.5728145699576535, 1.5461349057703653,0.026679664187288177
27, 10, 280, 0.11467374484001694, 1.5665796089903696, 1.5461349057703653,0.020444703220004357
28, 10, 290, 0.09960269939263529, 1.5611724703981835, 1.5461349057703653,0.015037564627818245
29, 10, 300, 0.09262269579511326, 1.5591993138127322, 1.5461349057703653,0.01306440804236697
30, 10, 310, 0.08215048589331629, 1.556268266230813, 1.5461349057703653,0.01013336046044766
31, 10, 320, 0.08325317100034277, 1.5567120503424328, 1.5461349057703653,0.010577144572067487
32, 10, 330, 0.07254260685826251, 1.5539978388086482, 1.5461349057703653,0.007862933038282893
33, 10, 340, 0.07728399662045587, 1.555238725660144, 1.5461349057703653,0.00910381988977882
34, 10, 350, 0.07392656521289213, 1.5547248875401307, 1.5461349057703653,0.008589981769765442
35, 10, 360, 0.07146305779433178, 1.5541684460799692, 1.5461349057703653,0.008033540309603904
36, 10, 370, 0.06417949845887738, 1.552509364008166, 1.5461349057703653,0.006374458237800695
37, 10, 380, 0.06345934294675423, 1.5524930065381453, 1.5461349057703653,0.006358100767779984
38, 10, 390, 0.06634805911966342, 1.553108807322972, 1.5461349057703653,0.006973901552606687
39, 10, 400, 0.06618316273817736, 1.553094121729356, 1.5461349057703653,0.006959215958990628
40, 10, 410, 0.06958267649259868, 1.5539269226440489, 1.5461349057703653,0.007792016873683583
41, 10, 420, 0.06847340906739313, 1.553763753841819, 1.5461349057703653,0.007628848071453698
42, 10, 430, 0.06567625997507907, 1.5531253783396006, 1.5461349057703653,0.006990472569235351
43, 10, 440, 0.0643144321163658, 1.552844842849216, 1.5461349057703653,0.006709937078850814
44, 10, 450, 0.06023542844284082, 1.5520345920792251, 1.5461349057703653,0.005899686308859842
45, 10, 460, 0.05318183808278227, 1.550846792490568, 1.5461349057703653,0.004711886720202729
46, 10, 470, 0.05104586307828297, 1.5503463633694026, 1.5461349057703653,0.004211457599037294
47, 10, 480, 0.05178730008189897, 1.5504968341794376, 1.5461349057703653,0.0043619284090723465
48, 10, 490, 0.05023240677895419, 1.5501575705419113, 1.5461349057703653,0.004022664771546003
49, 10, 500, 0.04490541624219593, 1.5494068697896513, 1.5461349057703653,0.003271964019285978
50, 10, 510, 0.03957945310742066, 1.5485650033185039, 1.5461349057703653,0.00243009754813861
51, 10, 520, 0.03694407363705084, 1.5482594974507655, 1.5461349057703653,0.002124591680400245
52, 10, 530, 0.038826493645757555, 1.5485452558391697, 1.5461349057703653,0.002410350068804412
53, 10, 540, 0.03311084032151677, 1.5478610580930001, 1.5461349057703653,0.001726152322634844
54, 10, 550, 0.038083093521395515, 1.5485059609504526, 1.5461349057703653,0.002371055180087289
55, 10, 560, 0.03733259847736651, 1.5483852491432852, 1.5461349057703653,0.0022503433729199607
56, 10, 570, 0.04057479669275524, 1.5488921540204617, 1.5461349057703653,0.002757248250096378
57, 10, 580, 0.03469772109995434, 1.5480347337452227, 1.5461349057703653,0.0018998279748574376
58, 10, 590, 0.03171662581132009, 1.5477538071726171, 1.5461349057703653,0.0016189014022518489
59, 10, 600, 0.03970143678309217, 1.5487594458649194, 1.5461349057703653,0.002624540094554151
60, 10, 610, 0.045693325936697976, 1.5498772671602934, 1.5461349057703653,0.003742361389928117
61, 10, 620, 0.03926000246279455, 1.5488190148122345, 1.5461349057703653,0.0026841090418692204
62, 10, 630, 0.0462332485255418, 1.5498532302874088, 1.5461349057703653,0.0037183245170435697
63, 10, 640, 0.041583220531790935, 1.5490836170949998, 1.5461349057703653,0.0029487113246344787
64, 10, 650, 0.039283291013679174, 1.5487855485622821, 1.5461349057703653,0.0026506427919168463
65, 10, 660, 0.040369639186707884, 1.549112232590619, 1.5461349057703653,0.002977326820253756
66, 10, 670, 0.030318420458317782, 1.547743497327322, 1.5461349057703653,0.0016085915569568066
67, 10, 680, 0.022746651406152427, 1.5469920560180521, 1.5461349057703653,0.0008571502476868442
68, 10, 690, 0.020360994751088088, 1.5467841451864988, 1.5461349057703653,0.0006492394161334847
69, 10, 700, 0.032077691202582734, 1.5478984660626516, 1.5461349057703653,0.0017635602922863036
70, 10, 710, 0.02620241034182432, 1.5472915963239102, 1.5461349057703653,0.0011566905535449479
71, 10, 720, 0.02517684583810855, 1.5472108086597587, 1.5461349057703653,0.0010759028893934097
72, 10, 730, 0.030455414609514283, 1.5477041794479958, 1.5461349057703653,0.0015692736776304894
73, 10, 740, 0.025935659671277093, 1.547231401784575, 1.5461349057703653,0.0010964960142096913
74, 10, 750, 0.03484183333648183, 1.548176239216907, 1.5461349057703653,0.002041333446541671
75, 10, 760, 0.027767412163481914, 1.5474108296029967, 1.5461349057703653,0.0012759238326314204
76, 10, 770, 0.03427062649850379, 1.5481598084470014, 1.5461349057703653,0.002024902676636131
77, 10, 780, 0.0271518247530228, 1.5474017237605266, 1.5461349057703653,0.001266817990161373
78, 10, 790, 0.02987277625084323, 1.547623024011462, 1.5461349057703653,0.0014881182410966254
79, 10, 800, 0.03781759182898209, 1.5485310842824755, 1.5461349057703653,0.0023961785121102697
80, 10, 810, 0.043834085711852, 1.5493638460073882, 1.5461349057703653,0.0032289402370229148
81, 10, 820, 0.040892350242677754, 1.5490120193269756, 1.5461349057703653,0.0028771135566103556
82, 10, 830, 0.04311809680345686, 1.549401196780966, 1.5461349057703653,0.0032662910106007192
83, 10, 840, 0.03946741693245371, 1.5488253808469006, 1.5461349057703653,0.0026904750765353036
84, 10, 850, 0.03369406434933929, 1.5481476975887927, 1.5461349057703653,0.002012791818427395
85, 10, 860, 0.024495800894937, 1.5471774950286235, 1.5461349057703653,0.0010425892582581753
86, 10, 870, 0.021904423942999348, 1.5468835508632532, 1.5461349057703653,0.0007486450928879673
87, 10, 880, 0.029304733852109247, 1.5475677387057505, 1.5461349057703653,0.0014328329353852087
88, 10, 890, 0.01735363811814155, 1.5466134563629461, 1.5461349057703653,0.00047855059258083976
89, 10, 900, 0.01674047925929231, 1.5465702219897925, 1.5461349057703653,0.00043531621942727305
90, 10, 910, 0.016167312946295146, 1.5465660012126168, 1.5461349057703653,0.00043109544225150565
91, 10, 920, 0.023976218050460532, 1.5471270100923789, 1.5461349057703653,0.0009921043220135761
92, 10, 930, 0.02566713364292813, 1.547301164343263, 1.5461349057703653,0.0011662585728977604
93, 10, 940, 0.03264854853698758, 1.5480715926176845, 1.5461349057703653,0.00193668684731918
94, 10, 950, 0.031586847081399784, 1.5479286365584821, 1.5461349057703653,0.001793730788116843
95, 10, 960, 0.023398041796148288, 1.5470710289276164, 1.5461349057703653,0.000936123157251112
96, 10, 970, 0.025383446008574444, 1.5472184425915079, 1.5461349057703653,0.0010835368211425944
97, 10, 980, 0.01568352239279317, 1.5465475623003457, 1.5461349057703653,0.00041265652998045965
98, 10, 990, 0.0195862901864373, 1.5467850380289252, 1.5461349057703653,0.0006501322585599212
99, 10, 1000, 0.022277169118599078, 1.546983895141354, 1.5461349057703653,0.0008489893709886509


==> Results/BasicExample/statistics_fix10e3.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 1.5)
0, 1000, 1000, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 1000, 2000, 0.8997663740966149, 2.9074117020623262, 1.5461349057703653,1.361276796291961
2, 1000, 3000, 0.8237835858810961, 2.6846853856183523, 1.5461349057703653,1.138550479847987
3, 1000, 4000, 0.7549085726532011, 2.500240036956801, 1.5461349057703653,0.9541051311864357
4, 1000, 5000, 0.6915911115895295, 2.3452566405545716, 1.5461349057703653,0.7991217347842063
5, 1000, 6000, 0.6334637097961648, 2.214977640775954, 1.5461349057703653,0.6688427350055886
6, 1000, 7000, 0.5793286376918987, 2.104228897211594, 1.5461349057703653,0.5580939914412286
7, 1000, 8000, 0.531380653274399, 2.014598411024845, 1.5461349057703653,0.4684635052544799
8, 1000, 9000, 0.4881006030367719, 1.9403874306286946, 1.5461349057703653,0.3942525248583293
9, 1000, 10000, 0.4476114786915351, 1.876836980536932, 1.5461349057703653,0.33070207476656677
10, 1000, 11000, 0.4094016312198914, 1.8220165820520187, 1.5461349057703653,0.2758816762816534
11, 1000, 12000, 0.3758308582553513, 1.7780310119842946, 1.5461349057703653,0.2318961062139293
12, 1000, 13000, 0.34483463113686214, 1.7407506846566365, 1.5461349057703653,0.19461577888627124
13, 1000, 14000, 0.31747275593481256, 1.7106845160367707, 1.5461349057703653,0.16454961026640547
14, 1000, 15000, 0.2913866358036531, 1.6843642172531703, 1.5461349057703653,0.13822931148280504
15, 1000, 16000, 0.26919954635842, 1.663753795106669, 1.5461349057703653,0.11761888933630371
16, 1000, 17000, 0.2486227068178006, 1.6463009107625388, 1.5461349057703653,0.10016600499217354
17, 1000, 18000, 0.22881161180151405, 1.63068879917879, 1.5461349057703653,0.08455389340842467
18, 1000, 19000, 0.21061446680166868, 1.6175221574623522, 1.5461349057703653,0.0713872516919869
19, 1000, 20000, 0.19407991153605145, 1.6066582674257852, 1.5461349057703653,0.06052336165541994
20, 1000, 21000, 0.17786905000330736, 1.596829580233138, 1.5461349057703653,0.05069467446277276
21, 1000, 22000, 0.16366388834469464, 1.588923426034558, 1.5461349057703653,0.042788520264192664
22, 1000, 23000, 0.15062861647707315, 1.5822447675229099, 1.5461349057703653,0.0361098617525446
23, 1000, 24000, 0.13788554782854043, 1.576271721948972, 1.5461349057703653,0.03013681617860664
24, 1000, 25000, 0.12623019257567358, 1.5712963102273323, 1.5461349057703653,0.025161404456967018
25, 1000, 26000, 0.1158555595046541, 1.5672544202363776, 1.5461349057703653,0.021119514466012346
26, 1000, 27000, 0.10694979070748196, 1.5640555306572586, 1.5461349057703653,0.017920624886893277
27, 1000, 28000, 0.09819300278797372, 1.561182058254072, 1.5461349057703653,0.015047152483706805
28, 1000, 29000, 0.09146568604084614, 1.559155774433903, 1.5461349057703653,0.013020868663537799
29, 1000, 30000, 0.08426558283145709, 1.5571354713775718, 1.5461349057703653,0.011000565607206525
30, 1000, 31000, 0.07851547349148276, 1.5556682488437492, 1.5461349057703653,0.009533343073383937
31, 1000, 32000, 0.07282571792766718, 1.5542986676672628, 1.5461349057703653,0.008163761896897492
32, 1000, 33000, 0.06676780039245299, 1.5529463711882692, 1.5461349057703653,0.006811465417903895
33, 1000, 34000, 0.062189982140454986, 1.5520159811645984, 1.5461349057703653,0.005881075394233104
34, 1000, 35000, 0.057217780929774455, 1.5510814556731165, 1.5461349057703653,0.004946549902751229
35, 1000, 36000, 0.05319304961380895, 1.5504054113426857, 1.5461349057703653,0.004270505572320449
36, 1000, 37000, 0.0493752876976333, 1.5497992467065378, 1.5461349057703653,0.0036643409361725165
37, 1000, 38000, 0.045064951155694255, 1.5491563185889705, 1.5461349057703653,0.0030214128186052402
38, 1000, 39000, 0.04152925625040577, 1.5486969989321249, 1.5461349057703653,0.0025620931617595932
39, 1000, 40000, 0.038752762816285174, 1.5483574290517863, 1.5461349057703653,0.0022225232814210294
40, 1000, 41000, 0.03561980377719357, 1.5480028223587468, 1.5461349057703653,0.0018679165883814797
41, 1000, 42000, 0.03310289661893745, 1.5477397760984375, 1.5461349057703653,0.0016048703280722165
42, 1000, 43000, 0.029755852141731733, 1.5474137120722327, 1.5461349057703653,0.0012788063018673856
43, 1000, 44000, 0.027929412114373324, 1.5472536725785921, 1.5461349057703653,0.0011187668082268676
44, 1000, 45000, 0.026487188928282505, 1.5471407519122824, 1.5461349057703653,0.0010058461419171216
45, 1000, 46000, 0.023850801020103608, 1.5469354469120915, 1.5461349057703653,0.0008005411417262298
46, 1000, 47000, 0.021090885786844624, 1.5467463857174637, 1.5461349057703653,0.0006114799470984256
47, 1000, 48000, 0.019871205610338394, 1.5466787812984741, 1.5461349057703653,0.0005438755281088614
48, 1000, 49000, 0.01916556622727141, 1.5466444548900145, 1.5461349057703653,0.0005095491196491775
49, 1000, 50000, 0.017732839980089166, 1.5465681816280403, 1.5461349057703653,0.00043327585767505283
50, 1000, 51000, 0.016103177791489252, 1.546484066308416, 1.5461349057703653,0.0003491605380507856
51, 1000, 52000, 0.014960631416722957, 1.5464342198981929, 1.5461349057703653,0.0002993141278275768
52, 1000, 53000, 0.01393298339333064, 1.5463901773900668, 1.5461349057703653,0.0002552716197015137
53, 1000, 54000, 0.012644199603940936, 1.5463408294616616, 1.5461349057703653,0.00020592369129635024
54, 1000, 55000, 0.012515581507824766, 1.5463404894223836, 1.5461349057703653,0.00020558365201828188
55, 1000, 56000, 0.012100671246253704, 1.5463287985780723, 1.5461349057703653,0.0001938928077069857
56, 1000, 57000, 0.011331264915309586, 1.5463035016745266, 1.5461349057703653,0.000168595904161295
57, 1000, 58000, 0.010937831927024093, 1.5462965478117676, 1.5461349057703653,0.0001616420414023434
58, 1000, 59000, 0.01047886770785698, 1.5462837699391123, 1.5461349057703653,0.00014886416874704267
59, 1000, 60000, 0.010445498303725612, 1.5462838145209998, 1.5461349057703653,0.00014890875063455766
60, 1000, 61000, 0.009646212618586416, 1.546260298623243, 1.5461349057703653,0.00012539285287771484
61, 1000, 62000, 0.008517977594063638, 1.5462298766185794, 1.5461349057703653,9.497084821408208e-05
62, 1000, 63000, 0.008120458484952287, 1.5462211580288745, 1.5461349057703653,8.625225850922291e-05
63, 1000, 64000, 0.00741013518000969, 1.5462054766991724, 1.5461349057703653,7.057092880713434e-05
64, 1000, 65000, 0.007045232941956374, 1.546198021476035, 1.5461349057703653,6.311570566963631e-05
65, 1000, 66000, 0.007882156615510965, 1.5462220814574505, 1.5461349057703653,8.717568708527246e-05
66, 1000, 67000, 0.0073170628787832806, 1.5462078166241895, 1.5461349057703653,7.291085382421514e-05
67, 1000, 68000, 0.0075081914362451685, 1.5462149334093784, 1.5461349057703653,8.002763901315824e-05
68, 1000, 69000, 0.0076572627934992435, 1.5462170609742738, 1.5461349057703653,8.215520390852937e-05
69, 1000, 70000, 0.007631554656268029, 1.5462167956646415, 1.5461349057703653,8.18898942762658e-05
70, 1000, 71000, 0.007354349508408374, 1.5462128896387537, 1.5461349057703653,7.798386838842042e-05
71, 1000, 72000, 0.006737574855153387, 1.5461994495321862, 1.5461349057703653,6.454376182096766e-05
72, 1000, 73000, 0.0059092609874752434, 1.5461839304680651, 1.5461349057703653,4.902469769985096e-05
73, 1000, 74000, 0.00544394599819362, 1.546175157588512, 1.5461349057703653,4.025181814681922e-05
74, 1000, 75000, 0.00530655397064803, 1.5461722882129063, 1.5461349057703653,3.7382442541034067e-05
75, 1000, 76000, 0.004746670632285855, 1.5461637527852339, 1.5461349057703653,2.884701486860486e-05
76, 1000, 77000, 0.004920621245125117, 1.5461684366453172, 1.5461349057703653,3.3530874951948064e-05
77, 1000, 78000, 0.004995385299108923, 1.5461710041441548, 1.5461349057703653,3.609837378948377e-05
78, 1000, 79000, 0.00461738770797746, 1.5461654874529147, 1.5461349057703653,3.0581682549435385e-05
79, 1000, 80000, 0.004826967907027788, 1.546169493571678, 1.5461349057703653,3.458780131282424e-05
80, 1000, 81000, 0.0038950275926351165, 1.546155465084011, 1.5461349057703653,2.0559313645751587e-05
81, 1000, 82000, 0.00452462297951996, 1.5461648958432286, 1.5461349057703653,2.999007286330624e-05
82, 1000, 83000, 0.004093006743700009, 1.5461594384587214, 1.5461349057703653,2.4532688356115884e-05
83, 1000, 84000, 0.004854021222608595, 1.5461717033189766, 1.5461349057703653,3.679754861130036e-05
84, 1000, 85000, 0.004535729591942483, 1.5461666596795431, 1.5461349057703653,3.1753909177867357e-05
85, 1000, 86000, 0.004578713460615266, 1.5461663326926254, 1.5461349057703653,3.1426922260102685e-05
86, 1000, 87000, 0.00461555704644829, 1.5461665557998754, 1.5461349057703653,3.1650029510110755e-05
87, 1000, 88000, 0.0038452935838836286, 1.546155813184554, 1.5461349057703653,2.0907414188808815e-05
88, 1000, 89000, 0.003700188841946318, 1.5461542960657975, 1.5461349057703653,1.9390295432186733e-05
89, 1000, 90000, 0.0034463154032388895, 1.5461519321724015, 1.5461349057703653,1.7026402036268706e-05
90, 1000, 91000, 0.003978426809404688, 1.5461595134305826, 1.5461349057703653,2.460766021727956e-05
91, 1000, 92000, 0.004970849645275086, 1.5461764263922342, 1.5461349057703653,4.1520621868906815e-05
92, 1000, 93000, 0.004069422697717863, 1.5461623269327804, 1.5461349057703653,2.7421162415164346e-05
93, 1000, 94000, 0.003793217184389596, 1.5461584974862295, 1.5461349057703653,2.3591715864190732e-05
94, 1000, 95000, 0.003681863028477628, 1.5461571803456486, 1.5461349057703653,2.2274575283365294e-05
95, 1000, 96000, 0.0037226248862784993, 1.5461580044828096, 1.5461349057703653,2.309871244432493e-05
96, 1000, 97000, 0.0033040379182579693, 1.5461532412477557, 1.5461349057703653,1.8335477390385435e-05
97, 1000, 98000, 0.0031437232288453088, 1.5461516739317664, 1.5461349057703653,1.6768161401170545e-05
98, 1000, 99000, 0.0029244947652430735, 1.5461486885597102, 1.5461349057703653,1.3782789344940483e-05
99, 1000, 100000, 0.003074008269208267, 1.5461500979201648, 1.5461349057703653,1.519214979950334e-05


==> Results/BasicExample/statistics_fix10e5.csv <==
iteration, sample_size, sample_totals, error_x, objective, objective_opt, error_objectiive (with theta = 1.5)
0, 100000, 100000, 0.9823385826467911, 3.172111149582247, 1.5461349057703653,1.6259762438118819
1, 100000, 200000, 0.8996007973532808, 2.9069791037736072, 1.5461349057703653,1.360844198003242
2, 100000, 300000, 0.8240511091749444, 2.685605035816167, 1.5461349057703653,1.1394701300458019
3, 100000, 400000, 0.7549584234724632, 2.5005225691758426, 1.5461349057703653,0.9543876634054773
4, 100000, 500000, 0.6917929880183209, 2.345756949398805, 1.5461349057703653,0.7996220436284398
5, 100000, 600000, 0.6340216200144331, 2.2162900198288145, 1.5461349057703653,0.6701551140584492
6, 100000, 700000, 0.5812473830876045, 2.1080876729021267, 1.5461349057703653,0.5619527671317615
7, 100000, 800000, 0.5329228305647499, 2.017425466579149, 1.5461349057703653,0.4712905608087836
8, 100000, 900000, 0.48881907244866335, 1.9416905528641963, 1.5461349057703653,0.39555564709383106
9, 100000, 1000000, 0.4483239968500866, 1.878049301726374, 1.5461349057703653,0.3319143959560087
10, 100000, 1100000, 0.4113297258223852, 1.824833400594296, 1.5461349057703653,0.27869849482393083
11, 100000, 1200000, 0.3774832112533419, 1.780251478748848, 1.5461349057703653,0.23411657297848265
12, 100000, 1300000, 0.3465985861440049, 1.7429874355757184, 1.5461349057703653,0.19685252980535317
13, 100000, 1400000, 0.31817829746311715, 1.7115749149536843, 1.5461349057703653,0.16544000918331903
14, 100000, 1500000, 0.2922537047638264, 1.6853339979300206, 1.5461349057703653,0.1391990921596553
15, 100000, 1600000, 0.2684264128415016, 1.6632197923637362, 1.5461349057703653,0.11708488659337091
16, 100000, 1700000, 0.2465894847573186, 1.6446524854199611, 1.5461349057703653,0.09851757964959584
17, 100000, 1800000, 0.22664168003741214, 1.6291088079227445, 1.5461349057703653,0.08297390215237921
18, 100000, 1900000, 0.20830381897136033, 1.615994098912953, 1.5461349057703653,0.06985919314258782
19, 100000, 2000000, 0.19153608061421198, 1.6050100299727839, 1.5461349057703653,0.05887512420241858
20, 100000, 2100000, 0.17612937802962966, 1.595747602807019, 1.5461349057703653,0.04961269703665372
21, 100000, 2200000, 0.16209860188273084, 1.5880139959423403, 1.5461349057703653,0.041879090171975
22, 100000, 2300000, 0.14912144375769204, 1.5814524614634293, 1.5461349057703653,0.03531755569306405
23, 100000, 2400000, 0.13723104422802618, 1.5759398262476447, 1.5461349057703653,0.02980492047727945
24, 100000, 2500000, 0.12634687586498577, 1.571304899201782, 1.5461349057703653,0.025169993431416682
25, 100000, 2600000, 0.11636594596187988, 1.5674047661150967, 1.5461349057703653,0.02126986034473144
26, 100000, 2700000, 0.10725921776273924, 1.56413785325809, 1.5461349057703653,0.018002947487724796
27, 100000, 2800000, 0.09886298287432728, 1.561368416455902, 1.5461349057703653,0.0152335106855368
28, 100000, 2900000, 0.09123258103046554, 1.5590568276026893, 1.5461349057703653,0.01292192183232399
29, 100000, 3000000, 0.08412657912811455, 1.5570732454377274, 1.5461349057703653,0.01093833966736213
30, 100000, 3100000, 0.07757903194505256, 1.555395795453307, 1.5461349057703653,0.009260889682941809
31, 100000, 3200000, 0.07165627432284415, 1.5540023744209297, 1.5461349057703653,0.007867468650564424
32, 100000, 3300000, 0.06606407663530138, 1.5527904638426824, 1.5461349057703653,0.006655558072317103
33, 100000, 3400000, 0.06099840273909784, 1.5517813098867654, 1.5461349057703653,0.005646404116400161
34, 100000, 3500000, 0.05637410814296408, 1.5509349688253942, 1.5461349057703653,0.004800063055028891
35, 100000, 3600000, 0.05225213999817699, 1.5502401414974656, 1.5461349057703653,0.004105235727100309
36, 100000, 3700000, 0.048343252618499796, 1.5496315895234132, 1.5461349057703653,0.0034966837530479022
37, 100000, 3800000, 0.04480713329453571, 1.5491241526407111, 1.5461349057703653,0.002989246870345852
38, 100000, 3900000, 0.041564022645599434, 1.5486956405530161, 1.5461349057703653,0.002560734782650842
39, 100000, 4000000, 0.038486513390353014, 1.5483192087260906, 1.5461349057703653,0.002184302955725359
40, 100000, 4100000, 0.03558877238045643, 1.5479906254343094, 1.5461349057703653,0.0018557196639441553
41, 100000, 4200000, 0.03305762113382657, 1.5477273937306972, 1.5461349057703653,0.0015924879603319564
42, 100000, 4300000, 0.030619693766619306, 1.5474924589053503, 1.5461349057703653,0.001357553134984979
43, 100000, 4400000, 0.02840695874548587, 1.5472964754582845, 1.5461349057703653,0.0011615696879192505
44, 100000, 4500000, 0.026213454921941423, 1.5471159795612521, 1.5461349057703653,0.000981073790886855
45, 100000, 4600000, 0.024296682653755692, 1.5469726124755496, 1.5461349057703653,0.000837706705184349
46, 100000, 4700000, 0.022586175133068244, 1.5468546268620975, 1.5461349057703653,0.0007197210917322394
47, 100000, 4800000, 0.021098795750338434, 1.5467604437870646, 1.5461349057703653,0.0006255380166992897
48, 100000, 4900000, 0.019648376918219457, 1.546674050164821, 1.5461349057703653,0.0005391443944557928
49, 100000, 5000000, 0.018229554253246388, 1.5465955384683556, 1.5461349057703653,0.00046063269799034856
50, 100000, 5100000, 0.01685650614096718, 1.5465253622469939, 1.5461349057703653,0.00039045647662860894
51, 100000, 5200000, 0.015710375149852154, 1.5464721680535107, 1.5461349057703653,0.00033726228314545637
52, 100000, 5300000, 0.014631067609277466, 1.5464256550175344, 1.5461349057703653,0.00029074924716909756
53, 100000, 5400000, 0.013654746404963844, 1.5463868038912674, 1.5461349057703653,0.0002518981209020943
54, 100000, 5500000, 0.012663485464364167, 1.5463498113800995, 1.5461349057703653,0.00021490560973425055
55, 100000, 5600000, 0.011833795799985558, 1.546321471768032, 1.5461349057703653,0.0001865659976667544
56, 100000, 5700000, 0.011026253803921532, 1.5462957482248, 1.5461349057703653,0.00016084245443481748
57, 100000, 5800000, 0.010303996678497752, 1.546274357408587, 1.5461349057703653,0.00013945163822182138
58, 100000, 5900000, 0.009659948552641694, 1.5462565577222052, 1.5461349057703653,0.00012165195183988509
59, 100000, 6000000, 0.009014413355717635, 1.546240113482032, 1.5461349057703653,0.00010520771166677712
60, 100000, 6100000, 0.00840343643726939, 1.546225471416724, 1.5461349057703653,9.056564635878672e-05
61, 100000, 6200000, 0.007927886360801533, 1.5462153387323656, 1.5461349057703653,8.04329620003319e-05
62, 100000, 6300000, 0.007385598723682264, 1.5462040506959203, 1.5461349057703653,6.914492555498697e-05
63, 100000, 6400000, 0.006964007966192211, 1.546196081980155, 1.5461349057703653,6.117620978973726e-05
64, 100000, 6500000, 0.006591487557037462, 1.5461896605994412, 1.5461349057703653,5.475482907590923e-05
65, 100000, 6600000, 0.006140449814482699, 1.5461820125906227, 1.5461349057703653,4.710682025743651e-05
66, 100000, 6700000, 0.005729982912228624, 1.5461753903443498, 1.5461349057703653,4.048457398453387e-05
67, 100000, 6800000, 0.005382091837319256, 1.5461704581944757, 1.5461349057703653,3.555242411046322e-05
68, 100000, 6900000, 0.005058795803992781, 1.5461661002782479, 1.5461349057703653,3.119450788258149e-05
69, 100000, 7000000, 0.004790818193066299, 1.5461627936210016, 1.5461349057703653,2.788785063634336e-05
70, 100000, 7100000, 0.004491047861920876, 1.5461594010341282, 1.5461349057703653,2.4495263762913666e-05
71, 100000, 7200000, 0.00420045293393714, 1.5461561571489275, 1.5461349057703653,2.1251378562237022e-05
72, 100000, 7300000, 0.003931271583584899, 1.546153353406584, 1.5461349057703653,1.8447636218832386e-05
73, 100000, 7400000, 0.0036892577349951893, 1.5461511160421175, 1.5461349057703653,1.6210271752248318e-05
74, 100000, 7500000, 0.00344992936319239, 1.5461489195937914, 1.5461349057703653,1.4013823426139993e-05
75, 100000, 7600000, 0.0032812314793264482, 1.5461476485391201, 1.5461349057703653,1.2742768754847589e-05
76, 100000, 7700000, 0.003065683315476322, 1.5461459078510253, 1.5461349057703653,1.1002080660071911e-05
77, 100000, 7800000, 0.002889247748646379, 1.5461446522063687, 1.5461349057703653,9.746436003377212e-06
78, 100000, 7900000, 0.0027180665307397697, 1.5461436019356736, 1.5461349057703653,8.69616530829731e-06
79, 100000, 8000000, 0.002555121894920436, 1.5461425438047687, 1.5461349057703653,7.63803440340105e-06
80, 100000, 8100000, 0.002411901494262327, 1.5461416524169058, 1.5461349057703653,6.7466465405452425e-06
81, 100000, 8200000, 0.002282454981053355, 1.546140905816737, 1.5461349057703653,6.000046371745782e-06
82, 100000, 8300000, 0.0022019541298127043, 1.5461405866392726, 1.5461349057703653,5.680868907287362e-06
83, 100000, 8400000, 0.0020801895870857716, 1.5461399716759334, 1.5461349057703653,5.065905568146789e-06
84, 100000, 8500000, 0.0020633375427924643, 1.546140081486788, 1.5461349057703653,5.175716422778365e-06
85, 100000, 8600000, 0.001980892102853325, 1.5461397438642766, 1.5461349057703653,4.838093911274655e-06
86, 100000, 8700000, 0.0017976109887505888, 1.5461387655545304, 1.5461349057703653,3.8597841651721865e-06
87, 100000, 8800000, 0.0017142813210520556, 1.546138415252007, 1.5461349057703653,3.5094816417391428e-06
88, 100000, 8900000, 0.0015831020137929417, 1.5461378049090617, 1.5461349057703653,2.8991386964438703e-06
89, 100000, 9000000, 0.0014775428860632606, 1.5461374221521256, 1.5461349057703653,2.516381760298003e-06
90, 100000, 9100000, 0.0013840367726743045, 1.5461371024791997, 1.5461349057703653,2.1967088343899377e-06
91, 100000, 9200000, 0.0013064549037258104, 1.546136848473712, 1.5461349057703653,1.94270334663571e-06
92, 100000, 9300000, 0.001241135929716673, 1.5461366673946348, 1.5461349057703653,1.761624269569495e-06
93, 100000, 9400000, 0.0012154785877869184, 1.5461366266589196, 1.5461349057703653,1.7208885543240626e-06
94, 100000, 9500000, 0.0011495825005279712, 1.5461364636961012, 1.5461349057703653,1.5579257359732424e-06
95, 100000, 9600000, 0.0010955584645637097, 1.5461363330252693, 1.5461349057703653,1.427254904040609e-06
96, 100000, 9700000, 0.0010353351742582017, 1.546136181254005, 1.5461349057703653,1.275483639817665e-06
97, 100000, 9800000, 0.0009976151578623444, 1.5461360956930694, 1.5461349057703653,1.189922704147861e-06
98, 100000, 9900000, 0.0009299262643122247, 1.5461359198939153, 1.5461349057703653,1.014123550024948e-06
99, 100000, 10000000, 0.000878989038096321, 1.5461358179431455, 1.5461349057703653,9.121727801986168e-07


==> Results/FinanceExample/CVaR-classic/statistics_050.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.5, smoothing_eps=0.01 and with theta = 2.0)
0, 10, 10, -0.5526696747439447
1, 10, 20, -0.6142874439888231
2, 15, 35, -0.6708732699560463
3, 159, 194, -0.6939356675649756
4, 289, 483, -0.7225237878745443
5, 342, 825, -0.7430207631967166
6, 458, 1283, -0.7584754903177919
7, 653, 1936, -0.7704685522384254
8, 1053, 2989, -0.7751284939408172
9, 1300, 4289, -0.78330003472167
10, 1300, 5589, -0.7889796407985779
11, 5853, 11442, -0.7928160187822425
12, 9479, 20921, -0.7919069721705515
13, 13865, 34786, -0.8005305767454005
14, 18880, 53666, -0.7932951026649754
15, 34927, 88593, -0.799090275425595
16, 54838, 143431, -0.7983143122279146
17, 59888, 203319, -0.7988766148258951
18, 59888, 263207, -0.7996661698120626
19, 68348, 331555, -0.7977543874600552
20, 68348, 399903, -0.7965178388833523
21, 73255, 473158, -0.7965910168126665
22, 73255, 546413, -0.7988857231919146
23, 104560, 650973, -0.7980143224835379
24, 167144, 818117, -0.8000348961817189
25, 267135, 1085252, -0.7943179636835677
26, 278282, 1363534, -0.7999689814788469
27, 278647, 1642181, -0.797180252752438
28, 338476, 1980657, -0.799090155761219
29, 407150, 2387807, -0.7960629047023446
30, 514081, 2901888, -0.7939447334805158
31, 522574, 3424462, -0.7975077647011345
32, 560914, 3985376, -0.799932854840686
33, 560914, 4546290, -0.7964175138253536
34, 1443084, 5989374, -0.7959188741247264
35, 1443084, 7432458, -0.7950945767355132
36, 1443084, 8875542, -0.7946816106892486
37, 1533866, 10409408, -0.7972456175127229
38, 1568754, 11978162, -0.7980472180877469
39, 3097491, 15075653, -0.7967721860162504


==> Results/FinanceExample/CVaR-classic/statistics_090.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.9, smoothing_eps=0.01 and with theta = 1.5)
0, 10, 10, 2.676651626280278
1, 10, 20, 3.1399739749914417
2, 10, 30, 2.6399739749914417
3, 10, 40, 2.1399739749914417
4, 10, 50, 1.6399739749914406
5, 10, 60, 1.1400032950121766
6, 10, 70, 0.6404320890402787
7, 10, 80, 0.15528732672424417
8, 10, 90, -0.17943676131199673
9, 10, 100, 0.21306474713425907
10, 51, 151, 0.6519438356110968
11, 51, 202, 0.16963578904078183
12, 51, 253, -0.13564494861575357
13, 76, 329, -0.06504134805855712
14, 177, 506, -0.06721434044796423
15, 177, 683, -0.321644436828286
16, 1234, 1917, -0.3262404277689592
17, 1234, 3151, -0.3445292518194793
18, 1765, 4916, -0.3420343589073279
19, 3339, 8255, -0.3479727509189225
20, 11967, 20222, -0.35158341526753867
21, 19696, 39918, -0.3524529877583873
22, 30943, 70861, -0.3545276680638914
23, 67140, 138001, -0.3465795259157436
24, 100649, 238650, -0.34961392595540175
25, 100649, 339299, -0.3503099978537116
26, 138427, 477726, -0.3533278324030614
27, 147654, 625380, -0.34697409292088416
28, 147654, 773034, -0.34944244212520886
29, 147654, 920688, -0.35446618706771904
30, 147654, 1068342, -0.34678424442008043
31, 147654, 1215996, -0.3501463264600844
32, 147654, 1363650, -0.34931031477257
33, 147654, 1511304, -0.35575564773001306
34, 147654, 1658958, -0.3499396752851918
35, 190922, 1849880, -0.3505432480219851
36, 191960, 2041840, -0.3484299781353909
37, 191960, 2233800, -0.34991570565552266
38, 191960, 2425760, -0.3485828290939407
39, 191960, 2617720, -0.35006297907125894


==> Results/FinanceExample/CVaR-classic/statistics_095.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.95 and smoothing_eps=0.01 and with theta = 0.125)
0, 10, 10, 6.7133032525605465
1, 960, 970, 8.139947949982869
2, 960, 1930, 7.63994794998287
3, 960, 2890, 7.1399479499828695
4, 960, 3850, 6.6399479499828695
5, 960, 4810, 6.1399479499828695
6, 960, 5770, 5.63994794998287
7, 960, 6730, 5.1399479499828695
8, 960, 7690, 4.6399479499828695
9, 960, 8650, 4.139947949982869
10, 960, 9610, 3.6399479499828695
11, 960, 10570, 3.1399479499828695
12, 960, 11530, 2.639947949982869
13, 960, 12490, 2.139947949982869
14, 960, 13450, 1.63994794998287
15, 960, 14410, 1.140006863552453
16, 960, 15370, 0.6414799395005527
17, 1079, 16449, 0.18177436414371387
18, 7131, 23580, -0.03949263273784826
19, 121589, 145169, -0.09140009019187786
20, 160521, 305690, -0.13541211994151958
21, 160521, 466211, -0.15681383452527103
22, 171702, 637913, -0.17072666728534594
23, 171702, 809615, -0.18414810558406947
24, 171702, 981317, -0.1707223881408425
25, 171702, 1153019, -0.17730360955093122
26, 171702, 1324721, -0.15235294714280095
27, 171702, 1496423, -0.18136434652336164
28, 171702, 1668125, -0.14721639466917502
29, 171702, 1839827, -0.171720380463195
30, 171702, 2011529, -0.14484772160611786
31, 171702, 2183231, -0.17114670203664661
32, 171702, 2354933, -0.1351659650204792
33, 171702, 2526635, -0.1768451001035409
34, 171702, 2698337, -0.14150790326987103
35, 171702, 2870039, -0.18070787769784497
36, 171702, 3041741, -0.14795714197010162
37, 171702, 3213443, -0.17269848433647897
38, 171702, 3385145, -0.1426075705406505
39, 171702, 3556847, -0.17091935469502967


==> Results/FinanceExample/CVaR-new/statistics_050.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.5 smoothing_eps=0.01 and with theta = 4.0)
0, 10, 10, NaN
1, 26, 36, -0.6126490701924524
2, 100, 136, -0.6518522918371471
3, 100, 236, -0.675687152892457
4, 146, 382, -0.6926286074923041
5, 146, 528, -0.7086180767310974
6, 146, 674, -0.7267680962582446
7, 201, 875, -0.7442002914664151
8, 202, 1077, -0.7524871309325096
9, 202, 1279, -0.7635999107734186
10, 202, 1481, -0.7754451330590356
11, 202, 1683, -0.7825113055588696
12, 708, 2391, -0.7911110810018428
13, 2717, 5108, -0.7923590750123468
14, 6711, 11819, -0.7997951581429221
15, 8781, 20600, -0.7946286150421168
16, 9739, 30339, -0.7971338332886373
17, 22284, 52623, -0.7974785451054892
18, 22284, 74907, -0.7989806645311384
19, 22284, 97191, -0.798341240075062
20, 22284, 119475, -0.7989078702118587
21, 22284, 141759, -0.7977924455699772
22, 23492, 165251, -0.7996921057593777
23, 26507, 191758, -0.7963604509433668
24, 26507, 218265, -0.7976225310080041
25, 26507, 244772, -0.7963664826893885
26, 59119, 303891, -0.7986462591337493
27, 79890, 383781, -0.7990169900553552
28, 79890, 463671, -0.7997432623230368
29, 166720, 630391, -0.7943627445525765
30, 262962, 893353, -0.7967359996919569
31, 262962, 1156315, -0.7946040621064209
32, 262962, 1419277, -0.7967486244863164
33, 262962, 1682239, -0.7984372243808635
34, 262962, 1945201, -0.7964480603496089
35, 262962, 2208163, -0.7940232649640757
36, 262962, 2471125, -0.7963334303886186
37, 262962, 2734087, -0.7974487403280187
38, 262962, 2997049, -0.7962669610804832
39, 417065, 3414114, -0.7970244487549173


==> Results/FinanceExample/CVaR-new/statistics_090.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.9 smoothing_eps=0.01 and with theta = 4.5)
0, 10, 10, NaN
1, 10, 20, -0.02819015208127555
2, 75, 95, -0.15406842459549794
3, 83, 178, -0.19724238987474615
4, 83, 261, -0.24969418046942668
5, 92, 353, -0.2734871854881247
6, 92, 445, -0.2857314502974366
7, 96, 541, -0.30214409677806287
8, 96, 637, -0.3047171373117465
9, 277, 914, -0.2720400108142984
10, 277, 1191, -0.33578334821816774
11, 438, 1629, -0.3299479732439307
12, 438, 2067, -0.3371019364173966
13, 633, 2700, -0.3387134359161097
14, 633, 3333, -0.35341991789624505
15, 633, 3966, -0.34821477503967807
16, 758, 4724, -0.34466674021105903
17, 952, 5676, -0.3520117509429451
18, 1324, 7000, -0.34926217348373434
19, 1324, 8324, -0.3503444651503089
20, 2143, 10467, -0.34969156639585086
21, 7423, 17890, -0.3527747262359274
22, 7423, 25313, -0.35237513320435854
23, 7423, 32736, -0.3564778447500097
24, 7423, 40159, -0.34661204130099
25, 7967, 48126, -0.34733895300438705
26, 7967, 56093, -0.34785035801732295
27, 16922, 73015, -0.35207626429800876
28, 30615, 103630, -0.3530324316066556
29, 30615, 134245, -0.35445158138645466
30, 69664, 203909, -0.35553870344999666
31, 69664, 273573, -0.3509011976999351
32, 89688, 363261, -0.35258861920486273
33, 89688, 452949, -0.3496802861580809
34, 113181, 566130, -0.35079214170433826
35, 113181, 679311, -0.35125774854581443
36, 157955, 837266, -0.3510625384643549
37, 328066, 1165332, -0.3508107053543066
38, 328066, 1493398, -0.3455980455748655
39, 328066, 1821464, -0.34978069926469085


==> Results/FinanceExample/CVaR-new/statistics_095.csv <==
iteration, sample_size, total_sample_size, objective (for run cvar_beta=0.95 smoothing_eps=0.01 and with theta = 4.5)
0, 10, 10, NaN
1, 10, 20, 0.11639054740230972
2, 75, 95, 0.0388163642222696
3, 97, 192, -0.034781942859630405
4, 97, 289, -0.09178294676978425
5, 132, 421, -0.11486654711301515
6, 187, 608, -0.14645288756686586
7, 540, 1148, -0.18618087929976898
8, 967, 2115, -0.18454860398556006
9, 967, 3082, -0.1916508132711853
10, 967, 4049, -0.1963414777412812
11, 967, 5016, -0.1987007219512904
12, 967, 5983, -0.2006877189130127
13, 1016, 6999, -0.19986924678320903
14, 1294, 8293, -0.21289833040204934
15, 4448, 12741, -0.21017072730173617
16, 4448, 17189, -0.20695577177266922
17, 4448, 21637, -0.20959525003508325
18, 4448, 26085, -0.2086296463990747
19, 5607, 31692, -0.21013042804555257
20, 5607, 37299, -0.20292025349602938
21, 6390, 43689, -0.2100104040059731
22, 6390, 50079, -0.21247566776286997
23, 6678, 56757, -0.2161527538357929
24, 6904, 63661, -0.20146783477690927
25, 6904, 70565, -0.2093258350445339
26, 23801, 94366, -0.2036063999245341
27, 23801, 118167, -0.21294688926740551
28, 33831, 151998, -0.21074816216857825
29, 33831, 185829, -0.21291185435641388
30, 33831, 219660, -0.20974990510175226
31, 33831, 253491, -0.209838355481916
32, 33831, 287322, -0.20797417042702818
33, 33831, 321153, -0.2065387411083627
34, 33831, 354984, -0.21188518094486275
35, 39153, 394137, -0.20645939445397596
36, 45180, 439317, -0.20076316024046945
37, 76052, 515369, -0.21373349693265564
38, 76052, 591421, -0.20833283234789873
39, 136651, 728072, -0.20665064106026884


==> Results/FinanceExample/E/statistics.csv <==
iteration, sample_size, total_sample_size, objective (with theta = 2.0)
0, 10, 10, -1.0660137924363127
1, 34, 44, -1.070657639124852
2, 487, 531, -1.0809638461434234
3, 553, 1084, -1.0890303873607876
4, 553, 1637, -1.097376110591639
5, 553, 2190, -1.1050719731319156
6, 620, 2810, -1.1139429013412412
7, 620, 3430, -1.1209942990172472
8, 620, 4050, -1.125618623980528
9, 620, 4670, -1.1346103437436288
10, 620, 5290, -1.1428677883317542
11, 620, 5910, -1.1491250128841044
12, 623, 6533, -1.1557144982536005
13, 865, 7398, -1.1627057101484373
14, 865, 8263, -1.16742315157275
15, 865, 9128, -1.1742928554420948
16, 865, 9993, -1.1853521060983538
17, 21588, 31581, -1.1887946098676834
18, 21588, 53169, -1.192638272043858
19, 21588, 74757, -1.1890513529158337
20, 21588, 96345, -1.1913861239170331
21, 26196, 122541, -1.1914761542311654
22, 26196, 148737, -1.1935896311070522
23, 26196, 174933, -1.192243569445149
24, 26196, 201129, -1.188084426063876
25, 33948, 235077, -1.1942727319925932
26, 33948, 269025, -1.1924294567237892
27, 33948, 302973, -1.1957395437998635
28, 33948, 336921, -1.1927600587259801
29, 33948, 370869, -1.1916071255452003
30, 33948, 404817, -1.19238458874519
31, 33948, 438765, -1.1929197376257743
32, 33948, 472713, -1.1911943846850959
33, 33948, 506661, -1.1953082546785876
34, 69324, 575985, -1.193343530312811
35, 69324, 645309, -1.1926480990711172
36, 87939, 733248, -1.1935437474591675
37, 87939, 821187, -1.1939650270302118
38, 97920, 919107, -1.193093078351694
39, 260264, 1179371, -1.1953550266192858


==> Results/ShellConstraint/percentage_expectation.csv <==
, itr,        c1: =
0,1,100.0
1,2,100.00608257432569
2,3,98.93014276027223
3,4,99.48117893807265
4,5,100.11421722900444
5,6,99.82585814986113
6,7,99.97161465314684
7,8,100.11489307059617
8,9,100.06262798750144
9,10,100.00563201326452
10,11,99.9439051478854
11,12,99.98107643543122
12,13,100.01216514865136
13,14,100.00225280530582
14,15,99.9873842902875
15,16,99.9966207920413
16,17,99.99301630355201
17,18,100.00968706281498
18,19,99.98287867967588
19,20,99.98603260710401
20,21,99.9918899008991
21,22,99.98062587437006
22,23,99.98062587437006
23,24,99.97454330004439
24,25,99.98693372922634
25,26,100.00968706281498
26,27,99.96913656731046
27,28,99.95178996645573
28,29,99.95133940539458
29,30,99.95787254078142
30,31,99.9779225080031
31,32,99.98085115490065
32,33,99.98287867967588
33,34,100.00292864689756
34,35,99.96170230980128
35,36,99.95291636910864
36,37,99.93556976825393
37,38,99.93128943817288
38,39,100.01193986812079
39,40,99.93602032931508
40,41,99.9137175567876
41,42,99.91551980103225
42,43,99.93692145143741
43,44,99.94570739213006
44,45,99.97386745845264
45,46,99.97454330004439
46,47,99.96981240890219
47,48,100.05632013264518
48,49,99.84050138434887
49,50,99.82698455251403


==> Results/ShellExample/expectation_norm.csv <==
test ratio,step size,sample size,objective value,gradient_norm,gradient evaluations,iterations,obj. value variance,variance test
0.22058027788166434,0.1,5,1834.6442302585651,81.36170543328686,0,0,77551.54085843932,norm test
0.08468102024490888,0.1,5,1584.109419029841,122.66540688349608,5,1,67562.99417779865,norm test
0.06338752010371666,0.1,5,1221.0007291097704,88.63608692463768,10,2,12703.850130840563,norm test
0.07310579215205307,0.1,5,975.3493836870044,83.96542331609527,15,3,16979.661047842143,norm test
0.12165436910849234,0.1,5,769.8845764327906,69.32706233394359,20,4,42648.10946702207,norm test
0.16436736915892985,0.1,5,541.6103836106306,50.25081967168364,25,5,21312.351954325008,norm test
0.2255989445379904,0.1,5,395.73172399477505,36.09685931114936,30,6,21249.670665729445,norm test
0.23387592803402138,0.1,5,248.64106553048387,22.410484099770148,35,7,15296.421738991612,norm test
0.2677151247056757,0.1,5,202.62072746014897,16.348226888567172,40,8,6845.82977564733,norm test
0.5605932290606233,0.1,5,191.99891893569853,13.50609046663145,45,9,13427.407743336717,norm test
0.015531067714922294,0.1,5,88.44399068397459,5.195799587541858,50,10,7.826806019964144,norm test
0.5551156191641234,0.1,5,107.40490755101158,6.4804549651578345,55,11,3806.6805235891698,norm test
0.22987468463810917,0.1,5,100.23314792786793,5.131356959235188,60,12,474.33685321367363,norm test
0.08899507183643322,0.1,5,67.27310672942811,2.776151122609939,65,13,35.93176566337685,norm test
0.394861338648456,0.1,5,66.91170968780237,2.2434291942474505,70,14,299.96838328940487,norm test
0.008502278017160388,0.1,5,49.10841397032472,1.4316477481719387,75,15,2.021573247200765,norm test
1.0292328191399702,0.1,6,84.93691634261134,3.5287494182912558,80,16,3440.220303419512,norm test
0.1524439118159276,0.1,6,49.25195709438541,1.15775977988012,86,17,24.859754641201388,norm test
0.34689593570356797,0.1,6,58.92578153134667,1.71070898544244,92,18,328.2842375984783,norm test
1.0715578599206297,0.1,7,76.04161041640701,3.0820861318795822,98,19,2436.6275453890307,norm test
0.19987489086690338,0.1,7,45.58975620136785,0.8568924026820202,105,20,49.729996029202475,norm test
0.3378703191367324,0.1,7,42.56201633687478,0.7638228694952094,112,21,165.88284573955977,norm test
0.15602489648259324,0.1,7,38.22035884460747,0.5915536017215276,119,22,28.5199942702825,norm test
0.17698691407251113,0.1,7,37.39223073043528,0.5340499585734463,126,23,13.624068340605533,norm test
1.2398891792601312,0.1,9,48.28179888722059,1.0622870164689666,133,24,1136.3960042174565,norm test
0.18247412489116666,0.1,9,42.97233876267153,0.6429521259782741,142,25,85.7180121001906,norm test
0.09057206829896662,0.1,9,32.25431689306177,0.40654352165953606,151,26,14.600732472342392,norm test
0.5816041301645358,0.1,9,38.37576655807513,0.5148371561960059,160,27,211.99895573954015,norm test
0.18692204311053065,0.1,9,32.74401934004477,0.3575223917946363,169,28,52.00053304695596,norm test
0.7909679573969988,0.1,9,37.782684184110245,0.4678693969280173,178,29,322.00114080675536,norm test
0.2746479842434794,0.1,9,39.71980389329984,0.42641750910058235,187,30,53.2827585460417,norm test
0.2735850944383746,0.1,9,36.077669716644465,0.3416332771052454,196,31,45.712094498365616,norm test
0.4959227855506096,0.1,9,39.522966349149605,0.48329197794347883,205,32,254.47122677415726,norm test
0.09942339606245787,0.1,9,33.16122942358547,0.4099101800243201,214,33,76.4908066350585,norm test
0.6506113405214489,0.1,9,41.28426733440116,0.5304994059987279,223,34,394.6267050761282,norm test
0.4266584652487567,0.1,9,33.270800420064155,0.31611061530505835,232,35,65.2823399505649,norm test
0.2510888543132413,0.1,9,28.80258620051175,0.22921255264002616,241,36,11.249047614643295,norm test
0.5912898700628896,0.1,9,33.83971597328005,0.3689821164419976,250,37,197.2336298132123,norm test
0.2486370792371904,0.1,9,35.532114245004905,0.31463770513424577,259,38,61.00217664766899,norm test
0.6295145957430548,0.1,9,31.44238084699709,0.23452749991905406,268,39,51.5736306892874,norm test
0.3308058375757207,0.1,9,30.87773494430104,0.2118847676979046,277,40,32.43677141052312,norm test
0.5727511927534621,0.1,9,30.748384192007148,0.22406704962994545,286,41,57.151072156912505,norm test
0.5664831958232375,0.1,9,35.58351880429071,0.2639910548500896,295,42,92.65901035977843,norm test
0.9049758984487745,0.1,9,28.81924810884507,0.22075087408846228,304,43,74.54835243258357,norm test
0.1982540272873906,0.1,9,31.189070115294953,0.29325642816593883,313,44,41.081092742625835,norm test
0.2029106931119213,0.1,9,29.2414887612261,0.21797378412529983,322,45,12.988867454331073,norm test
1.0893456839208113,0.1,10,30.305200732348094,0.20967342850543816,331,46,90.37498017323131,norm test
1.0138033121125456,0.1,11,29.46904977610241,0.1521605681438361,341,47,56.06133026657221,norm test
0.5482436634835035,0.1,11,32.30632841118781,0.18795364556706726,352,48,50.17234910240829,norm test
0.7982827955158153,0.1,11,30.891769083064204,0.21609088967338638,363,49,114.60266802639786,norm test


==> Results/ShellExample/smooth_cvar_0.5_norm.csv <==
quantile,test ratio,step size,sample size,objective value,gradient_norm,gradient evaluations,iterations,obj. value variance,variance test
1693.2354109888054,0.32747604397643415,0.1,10,1960.7398499049898,90.34733999498023,0,0,27377.610650415067,norm test
1651.5643210929193,0.18281311206218517,0.1,10,2018.525484656579,156.66447334686217,10,1,98632.88997227099,norm test
1275.4810796532674,0.3233063947825819,0.1,10,1425.354681737021,83.38657274548947,20,2,11637.899649965031,norm test
1054.5147741851647,0.2918551974606236,0.1,10,1196.125579576155,81.12058003031032,30,3,11194.501445770615,norm test
815.3757816761653,0.29438404175388105,0.1,10,944.4262453635529,72.62499070451585,40,4,8585.030120827269,norm test
627.8467250850468,0.5338234432397523,0.1,10,1286.1041336195435,83.47199974536943,50,5,262123.80514420877,norm test
474.53209498075057,0.3918675695013111,0.1,10,775.2528687494087,63.34412938536951,60,6,47488.0735677142,norm test
427.31081244472574,0.4170805824874238,0.1,10,526.8454023760739,45.92183324048582,70,7,17691.175546566934,norm test
349.4724186419323,0.607532683179753,0.1,10,567.342932855506,43.45063230771724,80,8,39741.76091815388,norm test
279.411974119603,0.4743699446120007,0.1,10,343.8563346738475,28.568391781749238,90,9,4939.780100311942,norm test
172.7249675704439,0.6413162437077427,0.1,10,396.8784669892083,29.94556776071552,100,10,24956.55700886708,norm test
135.2200815958143,0.3945692268556542,0.1,10,164.27129738692867,12.262006431385558,110,11,654.7859138662504,norm test
111.71956043429928,0.259897259276599,0.1,10,119.7584435982678,8.314065419606992,120,12,95.40315911704866,norm test
101.3076152497421,0.3989161910420931,0.1,10,134.75990101851428,8.93300474061206,130,13,650.543310673177,norm test
84.54856120379108,0.3525213150219206,0.1,10,106.8225358676782,6.380867752426272,140,14,361.0976740405725,norm test
73.18019462464436,0.6174400700823854,0.1,10,139.49254243991635,8.522753493318682,150,15,3001.579909847351,norm test
72.80884901134993,0.4143652585905075,0.1,10,83.59060960260604,3.5858780351005883,160,16,105.7052779557943,norm test
60.08147069628989,0.49350239792678013,0.1,10,79.85183385362724,3.389969049295579,170,17,378.5792615670043,norm test
65.1621989269182,0.5817074703854743,0.1,10,89.03431017087229,4.121398769897903,180,18,686.4716547724508,norm test
55.40524703749089,0.4541912739186503,0.1,10,64.12805954561784,1.9535613043470001,190,19,41.765135959740846,norm test
58.456556818658036,0.4276752389588979,0.1,10,70.9389300564882,2.6757823764665023,200,20,235.67880556960827,norm test
47.64455928475422,0.9757085580141255,0.1,10,75.28715115125479,2.343947794190748,210,21,605.634831591505,norm test
52.39394072621934,0.3588422175519819,0.1,10,60.09853663323495,1.6509645574463774,220,22,72.16250993346469,norm test
45.76642079644425,0.689198039222277,0.1,10,80.70232156376417,3.0738459806014835,230,23,960.2879105855503,norm test
43.73346661159936,0.4024159039173339,0.1,10,52.512783882353325,1.1679231639405931,240,24,58.6412815640096,norm test
42.58932506660561,0.7712764233845533,0.1,10,59.24847173624259,1.131366950129961,250,25,147.95950002983042,norm test
39.021664911168166,0.6291649713701414,0.1,10,49.71179222088979,0.7918923778035707,260,26,52.70581064040725,norm test
39.93066089014789,0.8995497002593112,0.1,10,60.15484381013226,1.159740507566936,270,27,266.52235371500694,norm test
35.588675027695224,0.8452020314848654,0.1,10,48.07303127681466,0.710096269130189,280,28,139.38690376359938,norm test
33.835631801475266,0.4420008142032675,0.1,10,37.606429818177745,0.5389706263827493,290,29,10.713032874999262,norm test
35.46107205375004,0.3809252646871459,0.1,10,44.787134428770756,0.6735000023055933,300,30,61.49105004604187,norm test
32.59494331823779,0.357314724638647,0.1,10,40.20064526459497,0.7158394544590972,310,31,79.36316643468001,norm test
32.11167761420725,0.594480785036954,0.1,10,38.430427189607244,0.44612287945501256,320,32,27.75398354195544,norm test
39.03994198729175,0.36089793559594757,0.1,10,40.9955012488682,0.5600697766015579,330,33,27.45032353818514,norm test
34.91345436673626,0.5175246157199956,0.1,10,46.0077577942501,0.6133417489145345,340,34,81.70997461800876,norm test
30.918175175321274,1.290532807184539,0.1,13,43.3573960305281,0.5736968154594244,350,35,211.63619501927045,norm test
33.23075447035291,0.9498802913930757,0.1,13,42.54249228891054,0.47820238023547784,363,36,110.43339129264102,norm test
32.13587748491586,0.2348472688177681,0.1,13,36.380913541330116,0.48386582033492376,376,37,15.324393192525084,norm test
30.40214879947106,0.514002685847076,0.1,13,41.60985115584049,0.5534171615110489,389,38,87.88968250653913,norm test
31.210732792083107,0.39984302934083826,0.1,13,36.30556938413939,0.38290597900491946,402,39,19.43005144513647,norm test
27.83848211015735,0.3566539421026952,0.1,13,31.001989758889486,0.3319725096981802,415,40,6.603857405973106,norm test
31.234891060983703,0.49338374507401894,0.1,13,38.97278052420838,0.3932808735467225,428,41,43.46444196807195,norm test
29.47768402444339,0.7141814056697227,0.1,13,35.334074314678546,0.34567235230838406,441,42,38.72485352786914,norm test
27.15827078370414,0.5110912086288026,0.1,13,31.149110951138997,0.27709040186331674,454,43,19.477182757249224,norm test
26.37146627568987,1.235739904837054,0.1,17,35.741119010508015,0.3870328223813499,467,44,136.8653675869184,norm test
26.963991785418365,0.44010036152880555,0.1,17,32.42306233097854,0.25854074063113397,484,45,17.4027883124106,norm test
26.529930169354497,0.349730811247397,0.1,17,31.348691373502,0.25425296446449414,501,46,10.41286714496943,norm test
28.51103200481673,0.6545577861979092,0.1,17,36.29787355849329,0.3247176739740943,518,47,43.86381560279422,norm test
27.43430562523394,0.4230927716919862,0.1,17,31.74370816018389,0.28595267046830414,535,48,14.987665668330468,norm test
27.06009253975613,0.2940826605400365,0.1,17,28.969105621829414,0.269136012070753,552,49,4.0322672944018,norm test


==> Results/ShellExample/smooth_cvar_0.75_norm_alt.csv <==
quantile,test ratio,step size,sample size,objective value,gradient_norm,gradient evaluations,iterations,obj. value variance,variance test
1651.7510226163852,0.6941629434464326,0.1,10,1763.071483014542,82.97863227987908,0,0,4775.792801731632,norm test
1493.7909111209633,0.6430686660182738,0.1,10,1702.3704923907426,127.75796627249538,10,1,24214.351780332177,norm test
1245.7585664487078,0.6927431767754668,0.1,10,1303.9826559750586,84.60594475351675,20,2,9223.424703768073,norm test
958.7683648602232,0.7456910582767604,0.1,10,1148.689770059303,88.59735956622382,30,3,21695.382046399012,norm test
910.6923696653521,0.9231937698769331,0.1,10,1295.1666902971956,91.19038392381708,40,4,100004.75657639242,norm test
522.6607331858216,0.7292417201310655,0.1,10,602.3422369344263,55.365653973110575,50,5,5299.631351372835,norm test
419.71487754796715,0.6795888769004708,0.1,10,525.5697619253833,50.79239617271082,60,6,12126.208402200502,norm test
309.5056546675772,1.2088907539758689,0.1,13,941.8001715472928,73.42988781669926,70,7,151001.25561359644,norm test
223.39904752477923,0.5295152218562308,0.1,13,390.31251908022983,38.61259617508126,83,8,14176.355433053735,norm test
172.93905198860804,0.6615671375862784,0.1,13,246.08992569384023,20.612915335554547,96,9,2631.130692291444,norm test
230.02636306426191,0.7639952457254209,0.1,13,306.87905739259753,22.80087663204031,109,10,6535.203368156102,norm test
216.2956475707061,0.47968437963196564,0.1,13,294.0344437711972,26.957134700580422,122,11,7414.2425534656795,norm test
148.78039745776795,0.43060503016302765,0.1,13,237.7125993280382,20.75505483155214,135,12,4444.622789207876,norm test
105.84253684703367,0.42580951482478624,0.1,13,157.65077258510445,11.933382888134108,148,13,1231.181927785359,norm test
88.01983408855672,0.9005180595125449,0.1,13,120.54369853799743,6.471023688284395,161,14,805.9298058380232,norm test
107.3470795583936,0.7651581942979154,0.1,13,124.57020580849093,6.53945912624374,174,15,501.9467430365621,norm test
94.4578555709264,0.7569039267362784,0.1,13,163.77659052838214,9.199550028309892,187,16,2383.638651256946,norm test
91.16907229629953,0.7049353304753025,0.1,13,103.75275615965208,4.92833271302871,200,17,402.0122838794462,norm test
75.86916776407477,0.3903077561303063,0.1,13,96.83784975029552,4.1730380922717565,213,18,293.987464088753,norm test
74.60961924515476,1.0160511015616644,0.1,14,82.05969981592077,2.534290844157599,226,19,190.74109108742005,norm test
82.4200780837434,0.3385322229309381,0.1,14,90.31944880521735,4.456750947647995,240,20,315.71204956788466,norm test
63.10242141695051,0.7633857259893044,0.1,14,73.46357725781513,2.030286092948693,254,21,161.8047035686901,norm test
77.28198739671025,0.7578158973038276,0.1,14,83.8568449806111,2.2167458046951305,268,22,211.09489603998463,norm test
56.787319324924766,0.8703263663390775,0.1,14,64.64368150046688,1.381429260707905,282,23,100.17973022405695,norm test
44.82805322962609,0.7966584070829632,0.1,14,56.115430684080195,1.2475680708197905,296,24,85.95301339817101,norm test
66.8987674106589,1.0091216119398843,0.1,15,78.27857651827053,1.7579070853341445,310,25,323.94464180192523,norm test
45.82804779801152,1.3782350911785803,0.1,21,74.68766593503972,1.8660378360398804,325,26,557.86592867899,norm test
67.795472311956,0.26991286177586366,0.1,21,76.57778828762576,1.8663107132699555,346,27,257.23009481399856,norm test
37.8197522329457,0.3752168807388188,0.1,21,45.45668344518755,0.8000929041565122,367,28,29.791569495111123,norm test
44.53272578537884,0.6880007533835069,0.1,21,65.6621676501665,1.107688396935546,388,29,223.00649011274967,norm test
49.19687189850955,0.5678906847866144,0.1,21,65.65812064794967,1.343008349527512,409,30,224.27606232238062,norm test
46.40756824594984,0.5314374287960525,0.1,21,50.470930713293214,0.7323606308752458,430,31,61.87412469179323,norm test
39.11916973003499,0.5593310909973475,0.1,21,45.79502774226856,0.5661546662809087,451,32,35.2770975647,norm test
40.1830742091971,0.5739517258268855,0.1,21,47.77426828066617,0.5711780830534271,472,33,45.24006297571992,norm test
40.87555241059788,0.5996650198911055,0.1,21,50.122662691569,0.6710705707270026,493,34,93.5274398603852,norm test
41.38274533923386,0.5812567003525116,0.1,21,47.38172862911273,0.5358715344793272,514,35,57.97310130482134,norm test
37.60065663463134,0.7875335160303634,0.1,21,47.44541305475653,0.5157855248600909,535,36,84.05355648916714,norm test
35.71952427228262,0.8961302101601462,0.1,21,53.283925181387424,0.6818279060266657,556,37,169.56514948783865,norm test
44.047554124751066,0.9344088854098571,0.1,21,54.15776528652296,0.5992649722704593,577,38,153.4577491514161,norm test
39.01046978110703,0.6984003629828998,0.1,21,49.773691467589025,0.6682692828169434,598,39,95.95671246143102,norm test
35.00169379854412,0.6105086376808094,0.1,21,43.07938460529158,0.46662825869163066,619,40,44.39109236848447,norm test
37.64560446636563,0.7097867487700188,0.1,21,48.07277617714983,0.5044824787825006,640,41,85.03960475661448,norm test
33.04879710529804,1.093843611131033,0.1,23,41.80948235881158,0.4354412118255531,661,42,80.55969862429218,norm test
32.1212472584318,0.7920578006400161,0.1,23,41.03027449219653,0.4058432264561912,684,43,57.493650797710444,norm test
33.56039770919572,0.5833724615008078,0.1,23,40.804869939326416,0.36866633984086566,707,44,42.874757373628015,norm test
32.663667949789506,1.089772205542831,0.1,26,44.58331344544679,0.47849994144138225,730,45,105.23716708073029,norm test
28.111396644072467,0.6761703468168653,0.1,26,32.27609472629219,0.2685028998497773,756,46,13.719345542431634,norm test
28.703072022832448,0.8034806330003395,0.1,26,32.575711235123194,0.27743952772420505,782,47,14.635650673617203,norm test
30.633603336338606,1.28797873997582,0.1,34,39.31332555757416,0.37533062537341944,808,48,74.63983212827915,norm test
29.846653144077287,0.3676877366462266,0.1,34,34.00889579175442,0.30196777433555827,842,49,14.86609207973618,norm test


==> Results/ShellExample/smooth_cvar_0.8_norm.csv <==
quantile,test ratio,step size,sample size,objective value,gradient_norm,gradient evaluations,iterations,obj. value variance,variance test
1838.5218078398882,0.790917261249892,0.1,15,1935.9703933951512,84.26119384093052,0,0,13660.715761264228,norm test
1731.1809564893244,0.6014924113954326,0.1,15,1976.530359590845,144.27142364708988,15,1,59226.17349527186,norm test
1483.5711042144558,0.7829513177755121,0.1,15,1753.25328830779,100.90663184821378,30,2,59819.84321579577,norm test
1228.7357085855294,0.8305553798198332,0.1,15,1537.416491919491,93.65263313134675,45,3,62877.71668950016,norm test
1165.172752578104,0.8483752208180075,0.1,15,1335.9720327585162,86.49018516189952,60,4,28978.839700246637,norm test
870.4753319924955,0.455067705077186,0.1,15,978.9930682727892,100.90103243690965,75,5,9244.00261525146,norm test
902.3664612960046,0.45988304572586436,0.1,15,1081.2084421757315,102.97779947307818,90,6,36085.21052874715,norm test
599.7070606890123,0.8263357414552371,0.1,15,656.0588958818875,56.304967971276064,105,7,2317.269546828701,norm test
437.410002075771,0.622252739598247,0.1,15,443.60713451206794,39.775396401936696,120,8,52.100801423017316,norm test
349.2330611372968,0.48016817196707107,0.1,15,481.40667264551496,57.59995422980028,135,9,6389.683857333535,norm test
372.50763835251587,0.7080548022639181,0.1,15,656.8467499871931,63.915887888108095,150,10,50881.157827973606,norm test
255.92827046402016,0.5068386088592602,0.1,15,300.3019780777942,32.2178853871311,165,11,912.4267593356496,norm test
211.57551859056906,0.7288564172576497,0.1,15,220.71746145702187,17.237188609802054,180,12,37.683962654512406,norm test
169.4071925847117,0.8341038806222052,0.1,15,191.07785326924483,15.737221498876545,195,13,176.3576835304232,norm test
165.99556891692234,0.8875514092873699,0.1,15,171.95199135780476,13.094690109359018,210,14,171.4289917780997,norm test
125.20781340297557,0.46942888241805203,0.1,15,137.71671769205534,11.932917914890552,225,15,74.15170142900004,norm test
115.38093961603808,0.4404870480300592,0.1,15,117.37333557334459,7.604950482723345,240,16,23.753537260596417,norm test
100.18640531291484,1.0905592347885418,0.1,17,116.43698936456856,6.018714003358161,255,17,170.90957625774,norm test
93.34832306001582,0.7955197746532967,0.1,17,104.24185880408197,5.164372344322243,272,18,48.502666824600226,norm test
84.48575425018713,0.6131433750907527,0.1,17,88.92143130628637,3.2793402998559222,289,19,21.440332548579875,norm test
75.50513987922292,0.8463299910457757,0.1,17,82.17687464169612,2.6960025497634548,306,20,24.4577880742819,norm test
70.32308209281128,1.2505476960658355,0.1,22,117.03831190523192,6.525271595842295,323,21,1812.918863731787,norm test
69.13278634601703,0.4340537295118849,0.1,22,70.23822770041001,2.2474501995247977,345,22,1.2469762747088096,norm test
65.41110926078507,1.256556262342206,0.1,28,93.70326074804011,3.846041911249593,367,23,850.233140060658,norm test
63.439729437645816,0.5863461766341167,0.1,28,67.98961282641808,1.5370895210618898,395,24,22.68554221841518,norm test
59.518574916399885,0.392066787810546,0.1,28,60.10024720815765,1.472951953873405,423,25,0.28127571194993,norm test
58.237164635836706,0.27612180840115486,0.1,28,59.37154860959172,1.356906783491773,451,26,2.6148210862297216,norm test
56.146931231538375,0.3762479296256455,0.1,28,60.42026308290001,1.6437639281892953,479,27,14.23691669366099,norm test
53.82872311233863,0.24545420154140948,0.1,28,54.41658358952859,1.4411889848634127,507,28,0.2712178384929797,norm test
53.159839373994274,0.18028756044278632,0.1,28,53.32153870237001,1.0942245490249367,535,29,0.4832781573480928,norm test
51.315932262673236,0.25310701481687986,0.1,28,52.04058908575803,1.3587988112689473,563,30,0.4462687808572871,norm test
50.33192316956979,1.1372658198029288,0.1,32,67.32236210882472,1.9797765264080278,591,31,321.4277617242358,norm test
49.751841936083586,0.294730940536815,0.1,32,53.26645888137705,0.9835135885061956,623,32,6.614178814267733,norm test
48.55156940661026,0.3933781989340998,0.1,32,51.1719272788105,0.7257857674858704,655,33,4.558832547746782,norm test
47.16857960038966,0.17765009942593432,0.1,32,47.40610675784905,0.8342457971590075,687,34,0.5006730114194027,norm test
45.97234826918302,0.0924881006479403,0.1,32,46.099343532983845,0.7501238012137647,719,35,0.06891335846412833,norm test
44.68907457484771,0.2112341713040242,0.1,32,45.12871275697427,0.8939763602515098,751,36,0.2960424258586205,norm test
44.10141846856546,0.2319337971338275,0.1,32,44.949880567484556,0.5690703062573248,783,37,0.5860270543277061,norm test
42.891361509946414,0.25510571973818746,0.1,32,43.73655937740463,0.692603901802369,815,38,0.6524246996081309,norm test
42.27113915282626,0.24434846788667006,0.1,32,42.66271094872532,0.5466898584326163,847,39,0.459236803785734,norm test
41.172642592182605,0.10794153898908128,0.1,32,41.390326769459975,0.5637822503657126,879,40,0.12569944847950992,norm test
40.536814812319975,0.8910345901528247,0.1,32,50.8140488965573,0.7649936654854341,911,41,46.85861450513001,norm test
40.1105954021175,0.3412015481178451,0.1,32,42.50015520786373,0.5416894917349622,943,42,6.7224871345012485,norm test
39.58307807741771,0.18205929970564194,0.1,32,39.99066654541962,0.5327864141481427,975,43,0.3599250695710233,norm test
38.94078101247831,0.3219144658722298,0.1,32,41.53870463883759,0.5532841868167492,1007,44,3.8482066977432923,norm test
38.34919805921579,0.21351822511260354,0.1,32,38.553010789174465,0.44273404715026354,1039,45,0.2248435471403004,norm test
37.71710686773464,0.31004491581500637,0.1,32,38.19217422619041,0.4253475456047907,1071,46,0.22710829092412033,norm test
37.255964008177656,0.8281397710960869,0.1,32,43.25533782186532,0.509485577541446,1103,47,21.581463202449772,norm test
36.888734742764456,0.047061705035284944,0.1,32,37.00955697318471,0.4691407761669404,1135,48,0.34376815561093843,norm test
36.436644376131156,0.1700813519350248,0.1,32,36.58280669545587,0.4617469546991022,1167,49,0.16231611490603426,norm test


==> Results/ShellExample/smooth_cvar_0.9_norm.csv <==
quantile,test ratio,step size,sample size,objective value,gradient_norm,gradient evaluations,iterations,obj. value variance,variance test
2152.0449627204757,1.5624999999999996,0.1,16,2277.893106446616,124.03962149413212,0,0,43661.1405752634,norm test
1834.391304751936,1.084694155941711,0.1,18,1960.5207729994027,147.5588195110831,16,1,28023.456033179882,norm test
1565.928812810384,1.237626406050913,0.1,23,1838.0342397837392,105.92512709746785,34,2,31392.79702376105,norm test
1901.1312832882027,1.127973258436383,0.1,26,2505.4090349103512,140.2109995802668,57,3,207472.795104349,norm test
1494.969857737119,0.517466173186024,0.1,26,1576.4499439842996,120.10882530884571,83,4,40196.20961301705,norm test
1213.6864451757115,0.5103559276809375,0.1,26,1244.159284464396,118.43794878575811,109,5,19150.24423922946,norm test
786.1360193234824,0.5122056855048001,0.1,26,804.5508029638147,86.19299584838114,135,6,1404.0572644342174,norm test
627.2379930939518,0.5188941376504339,0.1,26,667.8378179202614,78.73299337299433,161,7,1085.371831370546,norm test
533.5266524084477,0.8628421136715556,0.1,26,578.8056854731983,54.79476652012889,187,8,2508.2214010669277,norm test
371.909410082898,0.5096955651592784,0.1,26,377.0905787962477,41.28171663448522,213,9,1183.2446036068193,norm test
283.3935439659894,0.44452826165915565,0.1,26,283.6730331557594,21.95664084815682,239,10,138.56595974976088,norm test
245.87631357828255,0.9010289953229654,0.1,26,289.24262976934114,24.975052101507632,265,11,622.9813831097051,norm test
193.5186287876998,1.0631007637309613,0.1,28,215.78761344949947,15.200132876799819,291,12,286.5771738908622,norm test
161.75129828383743,0.379045615790879,0.1,28,161.9828551544102,9.241234335423991,319,13,239.14523788877176,norm test
141.2384939146065,0.936429331680656,0.1,28,152.48836851107285,8.424139384924654,347,14,135.5680566309631,norm test
130.78588926211597,0.5882226266712711,0.1,28,212.65630318913446,18.395812964007025,375,15,1527.1583474500835,norm test
121.12402171994687,0.47860401440159106,0.1,28,121.42993191173231,5.275822346722959,403,16,167.2471778421678,norm test
108.60058056011482,0.4801169225391058,0.1,28,108.99395163011442,4.208625843772693,431,17,69.99247020995564,norm test
98.32944700499667,0.7185873931737938,0.1,28,99.07606851501974,3.7730534003123437,459,18,54.15589409009335,norm test
90.89176610663505,1.0491455457966634,0.1,30,100.30424143573124,3.525033287407405,487,19,74.616882189907,norm test
85.4979591210529,0.43034861989842804,0.1,30,85.81284399959826,2.536800193782766,517,20,30.47490739704803,norm test
77.52099345380174,0.2831203197586545,0.1,30,77.69597464006851,2.025755372043357,547,21,8.216162699961552,norm test
71.8035368835359,0.4738478273805949,0.1,30,72.49305465457049,2.4156756122610195,577,22,10.880357535365158,norm test
69.58434918790908,0.16571792600697144,0.1,30,69.7138783945547,1.6745617347840824,607,23,4.083705432175907,norm test
66.78535786478139,1.2243324360652317,0.1,37,78.84959184377874,2.4545854627718553,637,24,55.925660013246414,norm test
64.85796235730433,0.6304528626697719,0.1,37,65.93586529650563,1.4021553278303893,674,25,3.0009994083917153,norm test
63.37101099382206,0.380565498259735,0.1,37,64.10175413630819,2.329567938316921,711,26,1.690092178529142,norm test
62.1698711121829,0.17297908259194616,0.1,37,62.30995372486889,1.2895257774510642,748,27,1.987179710889492,norm test
60.13552334178169,0.2590093209502748,0.1,37,60.33834869503777,2.2322774146772626,785,28,1.2981893307121168,norm test
58.90066982681782,0.23298925265480638,0.1,37,59.063046694404704,1.3783121561151268,822,29,7.726535257825693,norm test
57.0523446421634,0.41456230158362156,0.1,37,57.383616276258195,1.259150248868502,859,30,4.113631316691409,norm test
55.88475942479747,0.1666369138829189,0.1,37,56.023359894984225,1.0868717792962224,896,31,2.2569627734870603,norm test
54.82657752452542,0.8087982382819815,0.1,37,57.884951257903005,1.1253390516389974,933,32,4.3086200481133865,norm test
53.75273486513578,0.14147914918449314,0.1,37,53.88073617155952,0.9174007379970545,970,33,3.1469661911185165,norm test
51.58040825487687,0.28189636409102586,0.1,37,51.7186720711681,0.71644858324033,1007,34,1.244738562136945,norm test
50.024758589806275,0.1914963827944914,0.1,37,50.16506293841939,0.8851071206606628,1044,35,1.5311225561387973,norm test
49.02963361664337,0.30744951853291025,0.1,37,49.19206959447486,0.7551404060381778,1081,36,0.546446503111396,norm test
48.25103379714586,0.5764409221585733,0.1,37,50.52363627029767,0.994193326499531,1118,37,2.0600139211309916,norm test
47.56603929192974,0.09734780715443025,0.1,37,47.682883491977826,0.7197138792315357,1155,38,1.4646429854148388,norm test
46.75760783877827,0.29163283446135413,0.1,37,46.913190818112,0.6733568096046486,1192,39,0.4210069787108149,norm test
45.95098447138894,0.11798840766228118,0.1,37,46.07429315080572,0.6448067567207116,1229,40,1.7370437519673154,norm test
44.791771617283516,1.0943913029705765,0.1,41,48.26873088428179,0.6563585373426685,1266,41,5.951423285703007,norm test
44.14027151135934,0.1440359714954445,0.1,41,44.27229874199663,0.607879578526992,1307,42,0.9679227477165695,norm test
43.49975349185354,0.15546242078166547,0.1,41,43.64027477201161,0.567390984763382,1348,43,2.1453828858901742,norm test
42.625838771180824,0.18822459289489396,0.1,41,42.771685807092354,0.5292051381059794,1389,44,1.3132329967498555,norm test
41.99674377132972,0.22447184583428978,0.1,41,42.19482861126647,0.5038299344645171,1430,45,1.1505344975078748,norm test
41.488444984754636,1.0392679455098264,0.1,43,45.85138737635567,0.6590627270267861,1471,46,8.879818109889733,norm test
41.227036153514966,0.5549792400967264,0.1,43,42.31231344915662,0.6644721203530732,1514,47,2.214486494340363,norm test
41.041324624411125,0.48914720539220463,0.1,43,41.27310485121332,0.4344604936930009,1557,48,1.2578809097724843,norm test
40.334767949504894,0.32833650094551375,0.1,43,40.5297136992003,0.4633801260653486,1600,49,2.384333833641326,norm test

